Primal-dual proximal splitting and generalized conjugation in non-smooth non-convex optimization

We demonstrate that difficult non-convex non-smooth optimization problems, such as Nash equilibrium problems and anisotropic as well as isotropic Potts segmentation model, can be written in terms of generalized conjugates of convex functionals. These, in turn, can be formulated as saddle-point problems involving convex non-smooth functionals and a general smooth but non-bilinear coupling term. We then show through detailed convergence analysis that a conceptually straightforward extension of the primal--dual proximal splitting method of Chambolle and Pock is applicable to the solution of such problems. Under sufficient local strong convexity assumptions of the functionals -- but still with a non-bilinear coupling term -- we even demonstrate local linear convergence of the method. We illustrate these theoretical results numerically on the aforementioned example problems.

==> blobs_aniso.txt <==
1        57373.1772072216        22569.146966460834     
2        57373.17720722161       18305.66432793748      
3        57249.10015473919       17070.033852141816     
4        57024.468593081416      18549.61121576403      
5        56737.33306392849       22452.24489587186      
6        56426.37351039527       28508.455599772202     
7        56113.95401092842       36472.3458210046       
8        55794.03018507029       46121.72524047916      
9        55434.78904889742       57257.701295097155     
10       54999.65981109123       69703.85052117227      
11       54478.80579176894       83305.01944569481      
12       53911.59322042447       97925.77888625443      
13       53379.41691662315       113448.55575487851     
14       52969.02524677047       129771.48023822157     
15       52732.72919565722       146806.00496982262     
16       52672.47530279128       164474.36986541146     
17       52750.92048755773       182706.99661721784     
18       52912.791087023266      201439.89711407048     
19       53101.50764369195       220612.1688399915      
20       53267.29955577783       240163.62808831965     
21       53370.05607764308       260032.60082541622     
22       53380.1027850091        280153.8548987631      
23       53278.10398116126       300456.62080804777     
24       53056.354773324245      320862.617014327       
25       52717.294997673096      341283.9750466613      
26       52265.914880127806      361620.9520043285      
27       51713.992872121096      381759.32055484864     
28       51079.963469983304      401567.3357503382      
29       50389.5194958066        420892.21453488374     
30       49673.49979215866       439556.21216073266     
31       48957.77019847429       457352.779756024       
32       48300.55663466489       474043.93936445756     
33       47733.39647437865       489360.55200024956     
34       47313.952323824036      503007.6579514672      
35       47120.45028702918       514679.1857283231      
36       47130.14928393553       524088.888995993       
37       47355.943340397775      531018.1690885441      
38       47769.51196717514       535364.8483406763      
39       48335.76503976564       537170.7419610616      
40       49038.74475514452       536621.3385639945      
41       49815.63447108348       534022.7429361207      
42       50620.287475374294      529756.6677762709      
43       51427.04290515641       524221.2307800008      
44       52247.709559505805      517783.1610135489      
45       53048.529655419814      510759.1338329288      
46       53797.80985735938       503413.6472377365      
47       54502.05560758547       495958.87907741737     
48       55176.82343721854       488561.49606428226     
49       55800.02791832116       481351.71107586764     
50       56367.61949208526       474423.74276224826     
51       56862.79488974605       467836.80046730733     
52       57287.2404030378        461624.4737719021      
53       57684.85325777719       455804.0951689893      
54       58054.95586260353       450378.41360022355     
55       58424.451054960955      445335.68023362994     
56       58777.95680037759       440650.4589279835      
57       59113.041799562576      436285.07668557926     
58       59475.06171426081       432194.6864071521      
59       59845.90087828902       428335.1274475876      
60       60163.023607335876      424674.4882212463      
61       60477.74915839377       421210.9595516165      
62       60733.98465212926       417972.8938152337      
63       60952.03909829801       414989.2560136668      
64       61149.944547795734      412263.56925131317     
65       61368.49265120428       409763.86764704017     
66       61593.975948950145      407432.9406001785      
67       61811.063754356095      405215.8589437272      
68       62013.5581187049        403071.3949519258      
69       62187.40677321202       400968.5764521463      
70       62366.92716154078       398886.4789832972      
71       62589.7809722204        396809.17817164236     
72       62836.96560528119       394717.49682634225     
73       63075.90735185486       392596.3759424849      
74       63273.02084563934       390443.3146983723      
75       63431.56122222061       388258.26054869586     
76       63569.54685684788       386033.20175601885     
77       63703.01423279382       383756.57197968557     
78       63850.5898317304        381415.81301181944     
79       63974.61979030955       378988.57387796865     
80       64055.44808844298       376453.4871071371      
81       64141.782263265726      373813.9686379899      
82       64257.02287757192       371095.7155327202      
83       64326.661212610285      368320.37958180223     
84       64398.48678018489       365484.9376875913      
85       64486.20605325811       362573.6263591134      
86       64573.157143987504      359590.78786118986     
87       64686.160413481986      356578.97924013436     
88       64828.84778115131       353604.80616891396     
89       64919.927367011056      350726.3845134395      
90       65047.83052356843       347970.4015857237      
91       65263.73223921529       345332.10798145324     
92       65434.547828454866      342791.5178772753      
93       65601.30762030462       340327.9887364713      
94       65770.37198104043       337926.8083313749      
95       65946.52537825752       335577.50261897506     
96       66107.60783009697       333264.78412497166     
97       66286.49834173707       330966.4757663926      
98       66472.75511811249       328663.02740906196     
99       66647.48507345682       326342.88224102376     
100      66829.64769021265       324000.87639076664     
101      66940.22043012737       321637.6622192822      
102      67065.60976791706       319253.0873899509      
103      67167.14097361674       316837.54726720334     
104      67273.18289959905       314381.1502312266      
105      67393.16693535887       311897.40377643943     
106      67482.85648982861       309433.75294942304     
107      67565.61848961299       307047.8970338386      
108      67647.98527030446       304772.32491735875     
109      67718.1913201032        302601.8505064347      
110      67775.72600350906       300505.53593734        
111      67845.56883793366       298449.4332391907      
112      67900.98225535493       296413.85191159835     
113      67953.55309567419       294393.88857815944     
114      67991.96636946121       292390.8276590853      
115      68011.46643417155       290404.94945354294     
116      68046.7431933311        288431.7060258173      
117      68079.23585574013       286459.5341661964      
118      68104.32468731384       284475.2464028945      
119      68142.66443499552       282473.0445546631      
120      68199.56907294538       280454.55407141935     
121      68220.32601061101       278426.4474398828      
122      68242.2892770868        276396.37628467305     
123      68280.99954923723       274362.84604993975     
124      68338.51799684596       272318.36274803354     
125      68413.46345418307       270261.71329362027     
126      68454.36250506912       268200.63812570175     
127      68481.47107918038       266147.7235626582      
128      68458.1248854079        264115.12273192336     
129      68409.63266881554       262109.64610653697     
130      68373.73567111515       260133.09549193294     
131      68354.27159868836       258184.38925143942     
132      68319.0595849117        256257.84579548257     
133      68264.27626660437       254346.34191739612     
134      68245.71730937934       252452.14422764085     
135      68256.7578414443        250590.11208484805     
136      68285.70088359801       248777.9519895505      
137      68319.33952605013       247021.18434637776     
138      68335.24881419643       245302.11783665128     
139      68312.88394392458       243585.2754313228      
140      68219.14299468831       241837.89819933087     
141      68137.75017703426       240045.07872973892     
142      68066.8633707098        238209.49083699798     
143      67994.55279478752       236347.29436264414     
144      67938.15729743551       234486.68549777727     
145      67833.32464021353       232663.79753502822     
146      67788.33245078946       230913.23084173986     
147      67800.49183685165       229254.26715140342     
148      67803.22589339998       227681.02690906796     
149      67743.8220446589        226164.47650394606     
150      67662.89531705563       224663.12061174368     
151      67587.91592878677       223131.43033967176     
152      67507.78261352192       221525.10019274597     
153      67419.13495588205       219811.92846404752     
154      67329.21316321  217987.1999467682       0.00918
155      67268.28836636017       216071.59108669814     
156      67206.74278267179       214090.5406332158      
157      67102.4767401309        212064.49349669175     
158      66975.6023298715        210016.9984724427      
159      66850.55508803879       207981.33368437283     
160      66755.6901396311        205997.21846219574     
161      66662.28494105341       204101.66339487614     
162      66586.17583630448       202313.14221930673     
163      66563.9487685808        200620.91951177592     
164      66529.44085303321       198994.2720727436      
165      66465.90056922236       197401.7184555292      
166      66398.6086957795        195821.68263374618     
167      66334.95234288058       194237.69963619017     
168      66267.87299485075       192636.9067294221      
169      66175.79477242385       191016.40983914628     
170      66088.66730350745       189383.51652376683     
171      66031.99172770097       187753.48600041072     
172      65926.57628763524       186146.7692913092      
173      65831.80604334162       184577.6759687755      
174      65759.15219192355       183045.48609744082     
175      65675.61272388652       181539.55264151157     
176      65587.70457526864       180046.81202858855     
177      65467.37224729967       178555.0705512191      
178      65329.446618666436      177056.65349524154     
179      65171.131169587454      175554.54280691242     
180      65052.286512499704      174062.32466721046     
181      64951.23536866004       172594.95425510596     
182      64856.51365722999       171163.03892836306     
183      64760.136653790156      169771.8545251872      
184      64642.41168740492       168417.8746259291      
185      64496.758488662585      167090.22021238715     
186      64385.52255334416       165774.2337563748      
187      64294.844576870615      164453.44401968515     
188      64202.28215756391       163120.18661107172     
189      64123.49495286419       161784.5944448041      
190      64035.84279402513       160468.1231674272      
191      63954.561874014515      159189.05679666798     
192      63871.26185050034       157953.92988259584     
193      63725.58455233581       156757.23320524883     
194      63529.147632706154      155587.8583639441      
195      63330.88749677368       154436.30526312042     
196      63167.13939648032       153298.7184518459      
197      63045.0566604774        152178.28006162005     
198      62907.85275149583       151083.20069519576     
199      62780.719919687195      150021.60655256774     
200      62637.901640311145      148996.8437691088      
201      62524.343670881906      148007.39997646568     
202      62395.09673518012       147050.18301875886     
203      62251.648904543355      146125.47680156337     
204      62069.45909686865       145237.71844528892     
205      61883.874317954265      144389.18859939213     
206      61681.700234137985      143573.41208459038     
207      61458.733053713535      142775.15087638053     
208      61259.3798891184        141977.25893852764     
209      61070.87014459363       141167.83371337623     
210      60885.88697873006       140343.06086724135     
211      60728.35672195573       139506.88012729023     
212      60552.26970069386       138666.97338683126     
213      60368.99840792646       137827.90901038478     
214      60223.69526641602       136987.77737454916     
215      60087.29292356361       136141.88480161628     
216      59922.52038908145       135288.369880702       
217      59712.19750528502       134428.63888224558     
218      59489.50075582926       133563.8904963857      
219      59291.77866087638       132695.1318692682      
220      59119.265646383246      131826.02944832627     
221      58959.841311712684      130960.94177089975     
222      58802.64479813837       130100.93042033853     
223      58641.54924944657       129244.77336598895     
224      58482.34938388249       128393.33222311133     
225      58326.52955127975       127549.89028692328     
226      58189.0899435692        126713.61424640646     
227      58050.55909580082       125875.45502979813     
228      57889.20687659609       125021.50475429418     
229      57683.89132495367       124137.71342632784     
230      57455.41496043003       123212.66325083963     
231      57263.80979515202       122239.9129888583      
232      57086.98713684289       121221.44572425252     
233      56913.99619942313       120169.29404896764     
234      56766.90456189619       119101.11268591153     
235      56657.14010108677       118033.93673353629     
236      56538.98420011911       116980.34580128326     
237      56412.62835403481       115948.55137071444     
238      56270.57531208694       114944.85207925268     
239      56107.69129602051       113971.60309141864     
240      55957.853713320976      113022.48349062404     
241      55808.940451381066      112085.36486989868     
242      55645.94250696282       111150.30592624629     
243      55484.920416917375      110214.72250077207     
244      55304.99367279998       109284.09169148032     
245      55129.00884420416       108368.57091142672     
246      54963.90020693005       107476.86969622318     
247      54802.648596139916      106610.67256788397     
248      54665.080078938445      105763.66305053262     
249      54521.682606445516      104926.8237206116      
250      54326.21864597251       104096.88288523987     
251      54117.447258360655      103280.93500547997     
252      53925.950757623825      102491.36663629008     
253      53719.62131719543       101734.63084969787     
254      53497.42597466798       101006.98612961813     
255      53285.18445717485       100301.10840450063     
256      53081.85044075424       99612.53093580922      
257      52886.98069780911       98937.24549562576      
258      52688.28165640914       98268.3181713793       
259      52515.14084908169       97600.075713103        
260      52382.46970873981       96932.40655955157      
261      52243.638941722784      96268.55671634845      
262      52077.76068748967       95610.90423091198      
263      51903.48594614687       94959.89326126999      
264      51732.20534298366       94313.95314019121      
265      51570.72001929208       93668.91241902916      
266      51387.22985854556       93019.19081783389      
267      51194.75435351911       92360.73526542871      
268      51027.18155688614       91694.09585332285      
269      50878.851082569694      91028.77162520081      
270      50724.53646032217       90385.47984469167      
271      50559.695743757075      89786.34837459325      
272      50388.20357962791       89240.78978826733      
273      50193.68321248248       88743.7893216641       
274      49986.892928898444      88282.3580462261       
275      49774.813755344454      87840.80946402957      
276      49562.24240596128       87404.48161491191      
277      49347.20832365505       86962.95818219306      
278      49127.69111075854       86511.30139016833      
279      48920.74416300328       86047.87105748634      
280      48743.5464573682        85570.67293010457      
281      48575.895596758724      85075.67401002685      
282      48417.69795643572       84558.25286906958      
283      48268.86406882907       84016.75809787225      
284      48124.86177340502       83456.58583172229      
285      47985.693190546044      82892.5912151087       
286      47836.513487587305      82345.85699728568      
287      47673.15987544301       81833.13156010288      
288      47499.43681602858       81358.7548494392       
289      47301.472808350154      80918.41903598508      
290      47091.698843019         80506.78582183931      
291      46888.13991949378       80118.62498969272      
292      46699.783046437034      79746.09307908223      
293      46497.9670028525        79379.49091567993      
294      46280.55971943024       79010.21251136747      
295      46055.32415762179       78632.05949034805      
296      45842.0276180595        78240.57862964962      
297      45648.898459268195      77832.03445550603      
298      45470.0130450012        77403.25484647234      
299      45291.2936589802        76952.87480422808      
300      45109.05153924437       76483.54885098516      
301      44929.73502111132       76002.65719624895      
302      44755.00555941191       75520.12058169441      
303      44588.41828387221       75045.33245856343      
304      44426.296941940374      74585.46711364976      
305      44268.61374412528       74145.089258793        
306      44106.65039661111       73725.65418574598      
307      43947.71181367631       73325.05950451105      
308      43782.29566307088       72938.23255422305      
309      43622.636037497854      72558.50110092184      
310      43460.49736067443       72179.20664419487      
311      43282.987687688015      71795.23218325798      
312      43100.89668418906       71403.57604099227      
313      42908.24868838961       71002.51225177046      
314      42702.4374880458        70590.85442622937      
315      42491.14571530291       70168.07570156794      
316      42291.03989387942       69734.26309303015      
317      42095.92712169245       69291.40404563466      
318      41914.97661894493       68846.87484071252      
319      41747.80029985876       68409.96703295899      
320      41586.05369989308       67982.20131299525      
321      41437.840859879         67558.59026523802      
322      41297.05965653599       67134.30060806997      
323      41162.94853250796       66707.75232275568      
324      41032.190579906266      66280.05422994505      
325      40897.61103183721       65853.19714474422      
326      40758.81586142895       65429.662376781715     
327      40608.107756712634      65012.555164967496     
328      40443.751102974944      64604.73958429154      
329      40276.292061306536      64207.91262520503      
330      40112.32052912009       63823.06999275538      
331      39949.968573641876      63451.58156658504      
332      39796.368213350725      63094.673150425166     
333      39645.83275795214       62751.6677096901       
334      39494.71012798868       62419.93539712017      
335      39338.113275760545      62096.57664738956      
336      39173.60361838582       61779.33297967135      
337      39002.33087590832       61465.916974821455     
338      38825.866474365575      61153.09399306231      
339      38640.1736252106        60837.12243183336      
340      38453.36968583275       60515.9672716431       
341      38274.24413899886       60191.53847867983      
342      38114.77087972219       59868.153482119866     
343      37959.67267795776       59547.83789272651      
344      37801.98880039653       59228.997835521404     
345      37637.17914853752       58908.979382410915     
346      37469.26937498205       58586.10433498294      
347      37309.693995230235      58260.079413604        
348      37146.828633262936      57931.84034506771      
349      36991.191475588574      57603.2274250706       
350      36845.35897682562       57276.833187416036     
351      36700.707652837824      56955.723454059254     
352      36552.30970838124       56642.55993213878      
353      36398.021470422515      56338.659590253534     
354      36244.521014554906      56043.78172430975      
355      36095.78242180166       55756.46988173133      
356      35945.635815693015      55474.61837240385      
357      35790.21634859582       55196.30018606958      
358      35634.15334160462       54920.619914351606     
359      35483.28718891864       54647.96133085896      
360      35335.03858629065       54379.39173818926      
361      35185.91632074746       54115.999557166346     
362      35034.75599508088       53858.54574091281      
363      34881.11250203873       53606.752013393714     
364      34720.47181846903       53358.57536758219      
365      34555.719483550194      53110.794083462606     
366      34393.247274761205      52861.08443145162      
367      34239.84517450741       52610.39686735704      
368      34090.53969728699       52362.88789690326      
369      33938.516770612216      52122.25315352807      
370      33783.693567807924      51888.57585004405      
371      33629.560198537045      51658.652604402654     
372      33478.08223958303       51427.87924367276      
373      33334.97419582947       51192.52731399326      
374      33198.529111973054      50953.009821093525     
375      33062.54030398306       50715.758707767134     
376      32926.728099854605      50488.595968209505     
377      32794.91060799421       50273.55008871908      
378      32660.178839991073      50066.60797126843      
379      32517.21463525023       49861.79233709411      
380      32371.821938508627      49653.527866622746     
381      32231.56874174952       49436.74959651445      
382      32101.24725646388       49207.1687554301       
383      31976.877316906583      48963.99925086157      
384      31848.797329190682      48712.39338317808      
385      31728.653049913926      48460.535055493725     
386      31612.15168373417       48214.33148669062      
387      31492.016868604307      47975.60030600274      
388      31365.016340779042      47743.69240448428      
389      31223.982777502282      47517.98361709876      
390      31083.848870636502      47299.138751226776     
391      30944.632289733174      47088.0819469031       
392      30805.08120638337       46884.74650899065      
393      30664.27901905503       46688.67264350165      
394      30523.947693059697      46499.704342215315     
395      30380.71426863187       46317.396421684054     
396      30238.79656326311       46140.4151662475       
397      30103.834488430144      45966.91917670981      
398      29965.936584727006      45795.24806990999      
399      29825.51751122366       45624.163978252815     
400      29684.266908456993      45452.60090442548      
401      29538.334039039713      45279.234778638725     
402      29396.757193063575      45102.31011543429      
403      29264.098296861983      44920.24066703477      
404      29133.755099912654      44732.95640986706      
405      29012.493277140442      44542.74522575039      
406      28903.900896287872      44353.19705005056      
407      28795.200652117943      44166.94537601303      
408      28686.768263417165      43984.43620588403      
409      28578.12312335842       43804.392483405434     
410      28469.904486922132      43624.98163970327      
411      28366.538090647526      43445.67421268977      
412      28261.09932289383       43269.20219550941      
413      28154.660100768917      43099.30974656533      
414      28045.00122433552       42936.08257559472      
415      27933.579005312044      42776.606034270466     
416      27816.985092826977      42618.35956337198      
417      27695.751813342486      42460.42552547219      
418      27569.525540446288      42303.097475167895     
419      27436.305396729134      42147.5504915952       
420      27303.34055488611       41995.269827689706     
421      27178.787986099724      41846.9281565851       
422      27053.84187625997       41701.57487878141      
423      26931.59328891555       41556.67473159333      
424      26802.9440627304        41409.030567122245     
425      26679.158820350687      41256.40088810259      
426      26559.045761160465      41098.90396087243      
427      26440.805509189304      40938.536497407666     
428      26331.2987467954        40776.46899567215      
429      26224.562965594796      40611.38216593029      
430      26119.98275654403       40442.12333455091      
431      26018.28056349255       40271.45756762173      
432      25917.05749168668       40104.31501225818      
433      25824.09453090464       39943.48598512123      
434      25730.50819860475       39789.3889347748       
435      25639.61595817452       39641.78299423679      
436      25553.078564160103      39500.39014319206      
437      25472.298901970604      39364.592365433025     
438      25386.78965739498       39233.06038229816      
439      25294.94366513784       39103.54778988654      
440      25199.837033933778      38972.97780886244      
441      25102.59799314933       38837.97587277522      
442      25008.924280630177      38695.8457794769       
443      24913.05000144768       38545.741354149395     
444      24814.057904149573      38389.399704846306     
445      24712.201185742564      38230.58324130866      
446      24613.95341619057       38073.26956386796      
447      24514.470574310864      37920.028978830465     
448      24413.843520478724      37771.338427358816     
449      24310.918471640918      37624.98985333362      
450      24208.611320075317      37475.95143503158      
451      24105.433697179855      37318.89464990975      
452      23994.845727405336      37153.30621753876      
453      23876.23214610503       36984.930760605675     
454      23759.895878820727      36819.98979468927      
455      23649.62322109804       36661.76840447341      
456      23544.45114401498       36511.75751664102      
457      23442.936713385516      36369.674971418026     
458      23344.66885372626       36233.4658049277       
459      23246.99323285184       36100.10965267558      
460      23149.873925417258      35966.18261870819      
461      23056.615730885205      35828.49249042348      
462      22965.506238359365      35685.48518077366      
463      22874.743289479065      35538.98865470999      
464      22783.051777967896      35394.033145698064     
465      22693.88477532153       35255.4507941108       
466      22611.43287267531       35124.94001047127      
467      22532.58434920708       35001.15927229381      
468      22452.2213120419        34881.15606059322      
469      22369.300981531123      34761.85297051822      
470      22285.584558858012      34641.209124471614     
471      22198.85909406427       34518.83645294311      
472      22109.33147283643       34396.003163291374     
473      22019.909593406213      34274.84273685682      
474      21922.809389389276      34156.80182811751      
475      21831.51694297577       34041.556389888894     
476      21745.570586479396      33927.44807085007      
477      21658.629041652002      33812.674184547075     
478      21569.67145872436       33696.034946467924     
479      21481.069620154194      33576.80744883887      
480      21394.094847501405      33454.10625797938      
481      21303.15406899668       33326.546131220275     
482      21215.888039208694      33192.58962287982      
483      21137.582575857825      33051.26766318453      
484      21058.640252843696      32902.93155641158      
485      20978.45201881686       32749.782758498142     
486      20903.22113013811       32595.512956182978     
487      20833.866631219462      32443.64174245712      
488      20772.07208513407       32295.993238152667     
489      20712.114291958198      32152.915802730484     
490      20653.03415738993       32014.479705260306     
491      20592.306747277224      31881.168440869882     
492      20532.119947230305      31753.606000895077     
493      20467.11850289847       31631.731344199154     
494      20400.82092183938       31514.197545603154     
495      20339.758991128525      31398.612947084453     
496      20285.487583226502      31282.584798505643     
497      20230.65391261057       31164.780770718284     
498      20173.70226380871       31045.154559625644     
499      20119.857139036947      30924.293670249954     
500      20065.985178494077      30802.559875184143     
501      20012.47469114131       30679.62794052449      
502      19954.577005910614      30554.488392257586     
503      19895.03560970407       30425.74568371641      
504      19832.033042941333      30292.05530726517      
505      19762.495052268983      30152.36846693134      
506      19690.144436982162      30006.36204040632      
507      19614.394159013456      29856.008361416225     
508      19536.191906019176      29706.186750998117     
509      19460.949617761053      29562.051705587826     
510      19389.225421674008      29426.70231038194      
511      19322.007976142184      29301.778308226927     
512      19253.14914433147       29188.862813332616     
513      19181.991955890193      29089.338834956478     
514      19109.93487836414       29003.388416579623     
515      19039.463566317838      28929.739485080623     
516      18963.76145174195       28865.955803435627     
517      18889.193659143286      28808.85094659639      
518      18816.419554293163      28754.976901112732     
519      18748.532485400334      28701.018021958203     
520      18679.11819387139       28643.96668473669      
521      18611.846226371144      28581.19889906177      
522      18547.835372956844      28510.685998460613     
523      18482.278826703605      28431.373783681087     
524      18418.65040880635       28343.500906016536     
525      18351.243471352453      28248.66790624672      
526      18282.04826235194       28149.666224552897     
527      18207.248220690653      28050.12069099129      
528      18133.190038271267      27953.845789438095     
529      18056.9732322676        27863.88057999551      
530      17986.222954582874      27781.669894234507     
531      17920.761179505756      27706.850087530267     
532      17855.235970268943      27637.518218809404     
533      17792.70087071749       27570.678336441953     
534      17734.324743989608      27502.917947724247     
535      17678.557248044435      27431.513527315165     
536      17620.776251944586      27355.76787314637      
537      17561.14462085441       27277.599094643047     
538      17506.153457599696      27200.28179460943      
539      17447.113691213606      27125.930613533852     
540      17385.765664178707      27053.907001992775     
541      17324.114288657238      26981.253623543806     
542      17265.76688455794       26904.30581788421      
543      17207.1279390075        26820.168059276206     
544      17146.46998597051       26727.45672572702      
545      17092.385161334776      26626.65515160403      
546      17033.813663436827      26520.359634409677     
547      16977.508597692256      26412.581682400007     
548      16920.486582235415      26306.5913220914       
549      16862.09480350497       26202.830533634933     
550      16803.6684284584        26098.844705597792     
551      16743.522220396564      25991.47154483509      
552      16684.192030339073      25880.08073770446      
553      16625.219686143202      25768.217834460705     
554      16564.712848866624      25661.04924975109      
555      16504.741049600878      25560.995879905193     
556      16445.2522405719        25466.49427626858      
557      16391.28874988913       25374.106680252375     
558      16340.913482842601      25280.971777566185     
559      16289.70682717226       25185.815209006967     
560      16237.42643507739       25088.43569971675      
561      16187.482728818271      24988.600505649625     
562      16137.14305914857       24885.456522469016     
563      16087.902159258043      24777.59134105121      
564      16042.799874891196      24664.07718287431      
565      16004.562868870396      24546.248774916923     
566      15968.976415965266      24427.790438353284     
567      15936.151243466482      24311.946271925295     
568      15906.993880260594      24199.179802057202     
569      15881.009994914293      24087.948055126068     
570      15851.810918807636      23976.72785116004      
571      15818.019966310892      23865.257858738576     
572      15782.097363803314      23754.80689104524      
573      15743.632194166325      23647.82743154831      
574      15709.799383334986      23547.097476576837     
575      15679.692869893264      23454.49352743223      
576      15647.383518774292      23370.17285717786      
577      15613.911421819514      23292.81416492597      
578      15576.88438694925       23220.48859320026      
579      15538.130170758397      23151.414680080325     
580      15494.716074049924      23084.326327658855     
581      15450.362841450666      23018.420998258553     
582      15404.20313864683       22952.942945289207     
583      15354.411843629881      22886.758472000573     
584      15306.26653480751       22818.361496003858     
585      15261.230139223397      22746.378654941993     
586      15212.190410503006      22670.242992206146     
587      15163.874300984748      22590.700413175946     
588      15120.191882889818      22510.252357803118     
589      15071.860752620407      22433.08755107617      
590      15022.983707351925      22362.994945923398     
591      14973.26315914073       22300.471581405207     
592      14923.28927135368       22242.429039150255     
593      14873.06220637048       22184.250306870596     
594      14823.208893291669      22122.094482791457     
595      14775.050872771122      22054.54588378488      
596      14733.002191363983      21982.932326790906     
597      14693.019749836993      21909.68853722498      
598      14647.939762883245      21836.037804656447     
599      14604.837037773414      21761.572388608813     
600      14563.181265150964      21685.686851154824     
601      14526.38123813141       21608.81294926499      
602      14489.91580930341       21532.525032513677     
603      14454.73547797391       21458.766004480778     
604      14421.398099599051      21388.920535496207     
605      14385.626531156722      21323.315636968375     
606      14347.800395926957      21261.373889223123     
607      14310.96772438875       21202.451614792815     
608      14274.90651435539       21146.82910476449      
609      14239.77998907119       21095.821301514214     
610      14203.357302259124      21050.69876418352      
611      14162.658075199772      21011.49614356188      
612      14117.001859205498      20976.707959580533     
613      14066.294901909372      20943.644547639364     
614      14013.958659137783      20908.915806385536     
615      13963.785370050384      20869.04341371947      
616      13917.836889689877      20821.35278917333      
617      13873.404473760183      20764.689823090754     
618      13828.754491133437      20699.118962334105     
619      13781.290416152347      20625.08790281614      
620      13737.754961588033      20543.73471783385      
621      13700.351367668376      20457.924155687993     
622      13662.550516907373      20371.809030741537     
623      13621.66653870259       20289.1681455193       
624      13578.276363172336      20212.609309340096     
625      13532.347592654016      20143.595065072685     
626      13486.80958093604       20082.21750534083      
627      13441.46254555812       20026.890926991488     
628      13400.291716835196      19974.623311873183     
629      13359.412597508715      19921.94331641001      
630      13318.365398562823      19866.014173192892     
631      13279.767522782031      19805.35469168695      
632      13240.585008995587      19740.061775535753     
633      13198.912811632086      19671.946186779747     
634      13160.567623206083      19604.295327029507     
635      13127.969611826677      19539.88115796438      
636      13095.140511310414      19478.176490898364     
637      13063.577056973036      19415.36244017762      
638      13036.001306926573      19346.84262704914      
639      13013.051429350067      19270.015097215208     
640      12984.90281034746       19185.899517118167     
641      12958.015530689847      19097.609945816424     
642      12931.322724531834      19007.260657834726     
643      12907.464841972425      18915.129844221945     
644      12886.884551400883      18820.800839574043     
645      12863.690799729253      18724.800754248743     
646      12843.824603370973      18629.720780921303     
647      12819.42454563165       18539.277887345237     
648      12794.867643323945      18455.89438991529      
649      12773.628644779626      18379.43607883339      
650      12752.18291602765       18307.76162607955      
651      12735.66157568994       18238.09106680296      
652      12715.631651235453      18168.145872832967     
653      12689.447454438325      18096.474232760575     
654      12668.232562181738      18022.253923114713     
655      12653.269217392099      17945.13127253105      
656      12632.643781213686      17865.305489976727     
657      12609.326301687397      17783.536279722175     
658      12585.910214803896      17700.6246805559       
659      12569.239279679534      17616.957365566414     
660      12549.964533846436      17532.790865498984     
661      12530.31958536131       17448.796346861178     
662      12506.730860185296      17366.249208251713     
663      12479.786875831303      17286.834819347336     
664      12448.760525588234      17212.185067758808     
665      12418.001363090456      17143.168769027834     
666      12388.990483278409      17079.286417418323     
667      12363.51642371782       17018.7710678938       
668      12333.325632003309      16959.44765687506      
669      12302.29530665694       16899.742101110605     
670      12267.27489801319       16839.16147289403      
671      12233.163916077825      16778.027279011734     
672      12199.667405483411      16716.994696065467     
673      12168.21230029545       16656.939589346657     
674      12134.645227088724      16598.85065665966      
675      12100.017050786912      16543.47853069033      
676      12066.397651117584      16491.346265183613     
677      12033.48268654411       16442.980043961034     
678      11998.636239137262      16398.761762527953     
679      11964.951909289797      16358.549023563048     
680      11935.388686013992      16321.441652217685     
681      11900.967278636901      16285.857824555278     
682      11866.717379512758      16249.992506905086     
683      11832.12354008047       16212.682770962689     
684      11800.022972988167      16174.268850115839     
685      11767.91374714847       16136.43058300292      
686      11733.689083637657      16100.792063532126     
687      11698.6804881788        16067.872700000878     
688      11662.344956547859      16037.368006079545     
689      11627.254473064027      16008.854188603116     
690      11595.058150858458      15981.960085124714     
691      11559.49674849754       15956.088575534028     
692      11526.37819482354       15930.215863555522     
693      11493.941628279159      15902.997322291218     
694      11459.804532097853      15873.059543908968     
695      11422.75623095917       15839.255169863003     
696      11388.807680042466      15800.721588201068     
697      11354.117974742388      15756.675189988904     
698      11323.867163419425      15706.064599242633     
699      11294.73606093877       15647.638038745972     
700      11268.244279381694      15580.92784449313      
701      11245.83658971587       15507.482734153318     
702      11227.270801560155      15430.776802662362     
703      11209.03518033521       15354.551760658314     
704      11191.18216544796       15281.17751692684      
705      11175.272100914457      15211.206589121868     
706      11160.244034198662      15144.244513682108     
707      11140.37809910112       15080.588801550748     
708      11120.179842191283      15022.037619921983     
709      11101.231320577126      14970.458951363706     
710      11083.134264503075      14925.881535733346     
711      11068.303925385437      14886.596302950631     
712      11052.301060973932      14850.35887019223      
713      11035.3147709543        14815.146936543448     
714      11016.29375171675       14779.321726861726     
715      10997.470351595683      14741.496614018875     
716      10979.961947398577      14700.34375578272      
717      10962.562560908007      14654.535451689699     
718      10946.869493601745      14602.958478950588     
719      10938.34673979355       14545.175046794047     
720      10926.173175974554      14481.87974343066      
721      10908.320365310272      14414.895876889525     
722      10892.837256328445      14346.47203930695      
723      10874.659313884938      14278.555577120864     
724      10861.414046463055      14212.866175837444     
725      10845.979440614803      14151.144250225523     
726      10827.383273908057      14094.926298945902     
727      10806.324836140455      14045.375266275903     
728      10785.259315739586      14002.843440576993     
729      10766.64447563255       13966.247728545473     
730      10754.146738766218      13933.378123776552     
731      10743.512835190124      13901.746497002858     
732      10725.892893610233      13869.074265224646     
733      10703.54687940658       13833.438688031312     
734      10675.237744112854      13793.454824615777     
735      10645.022491203623      13748.643545083316     
736      10624.768071416423      13699.769033607487     
737      10607.500194907974      13648.758262961202     
738      10590.544034738627      13598.1339288598       
739      10574.05170223659       13550.324614154366     
740      10553.125765769466      13507.171261604322     
741      10527.981479070213      13469.715022374241     
742      10506.952739491251      13438.264033231626     
743      10483.514572190687      13412.621682936084     
744      10455.21689340503       13392.271111854438     
745      10429.575464210224      13376.413984066812     
746      10401.432854664354      13363.926626275263     
747      10368.63506763857       13353.349499326292     
748      10338.620555022191      13342.97193117601      
749      10310.552117083182      13331.004688652005     
750      10280.023848680448      13315.795957911003     
751      10251.96639210928       13296.043192946503     
752      10229.925118676778      13270.975858767333     
753      10204.774805040151      13240.507469942111     
754      10179.358921168796      13205.336849172136     
755      10152.848900715451      13166.923786802177     
756      10122.883939871961      13127.25765612075      
757      10097.715665927235      13088.433052510052     
758      10074.841967422559      13052.187600596624     
759      10051.577204873889      13019.61811118665      
760      10026.681231095028      12991.173873484478     
761      10000.644201624886      12966.821739205097     
762      9974.46429737404        12946.202937686858     
763      9951.3660202455         12928.698032973078     
764      9927.53591594289        12913.43768976226      
765      9901.047732174115       12899.330275955565     
766      9871.46303163338        12885.13756413288      
767      9838.068628683379       12869.586376271824     
768      9804.883904093587       12851.49251520828      
769      9773.141435007887       12829.883395596074     
770      9743.410218493802       12804.114997352804     
771      9718.325597533661       12773.976438481306     
772      9696.400868935158       12739.76389723466      
773      9675.779806015184       12702.290215425897     
774      9656.531604086862       12662.784335375745     
775      9638.254595266324       12622.650762449304     
776      9623.181648295973       12583.133532646652     
777      9607.33308484994        12545.019855929786     
778      9589.462835782662       12508.515202036815     
779      9569.87160815214        12473.309544954634     
780      9549.813394265184       12438.752887765595     
781      9528.383536752714       12404.041157706682     
782      9506.818867495695       12368.3455298713       
783      9486.205180310695       12330.85255465374      
784      9468.144409909957       12290.71375505662      
785      9454.714282972574       12246.948703954933     
786      9447.211684669799       12198.436055101321     
787      9439.648851046524       12144.275248747712     
788      9431.400667065302       12084.75899766201      
789      9419.949807154511       12022.279170472957     
790      9407.399360721303       11960.406478072        
791      9395.1523131955         11901.519534157807     
792      9386.94687561627        11846.001264018243     
793      9381.275131962433       11793.227377856689     
794      9373.634061552872       11742.46909357017      
795      9364.015720220457       11693.165979599127     
796      9353.50254912909        11644.883742587934     
797      9342.67142412827        11597.217843435545     
798      9330.544235135203       11549.745369525272     
799      9319.040368572712       11502.040966949948     
800      9306.221999904565       11453.731918636828     
801      9291.084359751128       11404.55637579495      
802      9276.800498362134       11354.39770027527      
803      9262.857571237191       11303.285475592844     
804      9248.987409244995       11251.369957975307     
805      9234.852796548854       11198.884878467426     
806      9222.313683566656       11146.111946175217     
807      9212.330553878224       11093.353349289418     
808      9203.97913950275        11040.912160852133     
809      9196.458513823647       10989.077705448557     
810      9188.232658195597       10938.112760480606     
811      9178.885944247228       10888.240509401197     
812      9167.684525105149       10839.631057445946     
813      9153.804254337234       10792.389681979676     
814      9138.683770612044       10746.550488712575     
815      9124.280579694001       10702.07852855449      
816      9110.686179809853       10658.881030342178     
817      9097.554775690814       10616.825861167083     
818      9084.225172232367       10575.763916871061     
819      9070.08673711634        10535.55191937827      
820      9054.481228339906       10496.072480843894     
821      9037.12378016817        10457.248941021371     
822      9019.156974082529       10419.053382670601     
823      9003.219873360358       10381.507336869689     
824      8989.921330522826       10344.675768200232     
825      8977.664518331601       10308.655732591713     
826      8964.690626583444       10273.56156397154      
827      8950.773974217842       10239.508653319015     
828      8936.235868119154       10206.597917492361     
829      8921.254452403822       10174.902922688607     
830      8906.28568345226        10144.461291987383     
831      8891.14622808837        10115.271461821798     
832      8874.951216842635       10087.295066798928     
833      8857.238903012374       10060.464261281277     
834      8838.302617860361       10034.692159890581     
835      8819.690280775363       10009.883267133771     
836      8802.140372316248       9985.93907775267       
837      8784.40069725112        9962.751418644846      
838      8765.743743070561       9940.171346829422      
839      8746.268946071394       9917.932432524567      
840      8726.57862601241        9895.492885051763      
841      8706.689361291623       9871.752906546188      
842      8688.167218659764       9844.674734198388      
843      8668.942327026687       9811.225875051632      
844      8653.073185159354       9769.005011243484      
845      8636.22224587345        9720.460430191395      
846      8619.772249117585       9674.080845779383      
847      8603.57358610847        9636.464035556843      
848      8587.392146675558       9607.529489647359      
849      8571.27930762895        9584.416396855273      
850      8555.129101316952       9564.634064469008      
851      8538.619401540745       9546.592021779585      
852      8521.575506920795       9529.362881650588      
853      8503.60257470668        9512.42863376083       
854      8485.55286409274        9495.51801505668       
855      8469.01838545367        9478.511378171157      
856      8454.570957924077       9461.382958118294      
857      8441.798243938623       9444.160865701502      
858      8430.003025646016       9426.89397494662       
859      8418.472084678626       9409.620775757292      
860      8406.735695868749       9392.339203550233      
861      8394.623217643742       9374.979493389548      
862      8381.737510268586       9357.38539117611       
863      8367.527720213773       9339.31367719841       
864      8353.821631128376       9320.467430741459      
865      8339.80885489375        9300.579203004057      
866      8324.897896633593       9279.54284183427       
867      8310.223424278523       9257.54574474841       
868      8295.572650802835       9235.101481346515      
869      8280.873316210105       9212.904556838856      
870      8266.347357329647       9191.563502127878      
871      8252.160361310169       9171.38799179071       
872      8238.397732992853       9152.351888250212      
873      8224.640674645247       9134.197872644674      
874      8211.013690656413       9116.57598990639       
875      8198.013599966784       9099.145736853738      
876      8185.277428615722       9081.629176700662      
877      8172.478289749597       9063.829760607969      
878      8159.914921799656       9045.633570902524      
879      8147.417914946029       9027.003105402138      
880      8134.343074949591       9007.966775854527      
881      8121.461766545064       8988.602842463431      
882      8108.707380094387       8969.01652430872       
883      8096.016468269784       8949.31389072054       
884      8084.860093765123       8929.58161461766       
885      8074.051120054704       8909.881046245418      
886      8062.245460388649       8890.256897771778      
887      8050.544821196352       8870.75168844456       
888      8040.142088791937       8851.414486197944      
889      8029.650030082422       8832.297538503239      
890      8018.559981518825       8813.44244360968       
891      8006.96647338818        8794.863140174572      
892      7994.951731689084       8776.533729109346      
893      7982.528163063844       8758.386055308458      
894      7969.593090379447       8740.317838821777      
895      7956.965120255883       8722.209074545768      
896      7945.60054003463        8703.94283732795       
897      7934.292707109132       8685.425928415289      
898      7922.548935037631       8666.604626831715      
899      7910.628197750332       8647.47160559758       
900      7898.638015602421       8628.06239170279       
901      7886.028392168572       8608.443113939575      
902      7873.154985255127       8588.694021863765      
903      7860.817417646326       8568.893846290857      
904      7848.764322411391       8549.108525304784      
905      7836.807067493354       8529.385475255614      
906      7825.041367292009       8509.752725915641      
907      7813.636978632456       8490.221298434977      
908      7802.635764270596       8470.78902420367       
909      7792.37463754197        8451.444312944328      
910      7782.534615594941       8432.168967196649      
911      7772.20695312483        8412.939813890061      
912      7761.054607002679       8393.729488511099      
913      7749.061332159578       8374.50701236983       
914      7736.258836924125       8355.238785097461      
915      7723.237316121167       8335.890313402899      
916      7710.810704343626       8316.428549695542      
917      7698.814277448975       8296.824319768517      
918      7686.516521741952       8277.05416741058       
919      7674.022306670049       8257.101113790517      
920      7661.83216733263        8236.954222409919      
921      7650.418567876221       8216.607254091166      
922      7639.740094964261       8196.056898540906      
923      7629.127855035621       8175.301042958253      
924      7618.334444534425       8154.337389382653      
925      7607.6108282481355      8133.1625870656        
926      7597.223967917582       8111.771951788509      
927      7586.99032022854        8090.159771884497      
928      7576.69886964998        8068.32011241155       
929      7566.457976001757       8046.247927878362      
930      7556.538764263619       8023.940221667328      
931      7547.161410094299       8001.396987779237      
932      7538.113740854434       7978.6217449216065     
933      7529.153828997413       7955.62159328145       
934      7520.195440988523       7932.406842171552      
935      7511.321259277227       7908.990333855464      
936      7502.869205979995       7885.386613920491      
937      7494.886471436395       7861.611085849633      
938      7486.971148913621       7837.679261277745      
939      7478.856347545308       7813.6061941504        
940      7470.619856141692       7789.40616649178       
941      7462.62482779501        7765.09266482033       
942      7455.110060303321       7740.678641684858      
943      7447.930425382566       7716.177001977263      
944      7440.884976965118       7691.6012061356105     
945      7433.927496690332       7666.965860333808      
946      7427.1637099032405      7642.28717494188       
947      7420.537132274359       7617.583210802495      
948      7413.737195133955       7592.87388366952       
949      7406.652446013852       7568.180745725951      
950      7399.487698541717       7543.526599308579      
951      7392.4767300877575      7518.9350165732785     
952      7385.603517315606       7494.429838084135      
953      7378.705615510561       7470.034704864018      
954      7371.747002454499       7445.772648500242      
955      7364.813292199463       7421.665733033577      
956      7357.954542461612       7397.73472239686       
957      7351.122776879941       7373.998746108663      
958      7344.202377151787       7350.474953898832      
959      7337.052446050871       7327.178178754139      
960      7329.569271533753       7304.120654537273      
961      7321.778569118443       7281.311846776158      
962      7313.844889782847       7258.7584473838715     
963      7305.882233153663       7236.464558136188      
964      7297.833040176152       7214.432052720935      
965      7289.631071348382       7192.66107480992       
966      7281.320657973581       7171.150609554801      
967      7273.014417223659       7149.899062456525      
968      7264.771294383683       7128.904790932212      
969      7256.534899132887       7108.166554039892      
970      7248.228659983285       7087.68386731891       
971      7239.850120713993       7067.45726653811       
972      7231.443305683557       7047.488493248118      
973      7223.0347866101465      7027.780616586507      
974      7214.648533808502       7008.3381024863975     
975      7206.35560950325        6989.166837174148      
976      7198.2458393718525      6970.274110102148      
977      7190.348124017482       6951.668563973814      
978      7182.606558436158       6933.360125505622      
979      7174.931685444693       6915.359936921943      
980      7167.25551258103        6897.680310333094      
981      7159.549464522701       6880.3347201322595     
982      7151.818273200141       6863.337827306281      
983      7144.087055344116       6846.705487712352      
984      7136.389297640647       6830.454622538012      
985      7128.758160043771       6814.60269943575       
986      7121.21611633547        6799.166336733721      
987      7113.763425688586       6784.158097356832      
988      7106.3791044999         6769.579679198129      
989      7099.037792702308       6755.408048200304      
990      7091.727369898197       6741.56793691379       
991      7084.450979162925       6727.878701732589      
992      7077.193868664783       6713.956060367317      
993      7069.702609245098       6699.047385638662      
994      7062.477678804779       6681.819770176771      
995      7055.19810825471        6660.3109775757175     
996      7050.040710837376       6632.697690909901      
997      7043.576063964535       6599.532928829563      
998      7036.808845252444       6565.439069444841      
999      7029.944923835172       6535.966624726498      
1000     7023.033570991268       6513.031155339521      
1001     7016.0685313221975      6495.403354990448      
1002     7009.003361181411       6481.1848760945595     
1003     7001.749079722189       6468.894453583113      
1004     6994.142464889805       6457.566137635387      
1005     6985.970987050133       6446.606968882626      
1006     6977.50852798378        6435.663203089968      
1007     6969.608336824406       6424.532765848156      
1008     6962.636020723363       6413.11306303065       
1009     6956.418573920861       6401.368789954716      
1010     6949.98319368125        6389.308307421956      
1011     6943.127442376895       6376.961960112416      
1012     6936.344866769653       6364.36012671861       
1013     6929.5406023188025      6351.512349671789      
1014     6922.423462832011       6338.391141159718      
1015     6914.710615281283       6324.924942831218      
1016     6906.4909439855755      6311.004657232218      
1017     6899.942078206251       6296.5073646559595     
1018     6892.770919170176       6281.338127505839      
1019     6886.513206622608       6265.483459355514      
1020     6880.4373621052955      6249.0568453602555     
1021     6874.095528325825       6232.304945170534      
1022     6867.841920393515       6215.55142058213       
1023     6861.983666963808       6199.094061712729      
1024     6856.220381449964       6183.111359964442      
1025     6850.028535006821       6167.6297368504875     
1026     6843.122140707292       6152.555258875457      
1027     6835.964071513094       6137.736096471251      
1028     6829.240619928968       6123.021295214204      
1029     6822.643028562781       6108.299529041772      
1030     6816.450219519276       6093.515920888907      
1031     6810.910051415638       6078.67070137624       
1032     6805.70271020618        6063.804865772712      
1033     6800.141257222251       6048.978830992262      
1034     6794.144529452221       6034.250748154597      
1035     6787.7520958236         6019.66028219426       
1036     6781.193000516794       6005.2208614041365     
1037     6775.339004523664       5990.91989945307       
1038     6770.018880987411       5976.724110671432      
1039     6764.464352571161       5962.586564536364      
1040     6758.74812013308        5948.453063791565      
1041     6753.396037778476       5934.266812935949      
1042     6748.459940220427       5919.971468756587      
1043     6743.396832215433       5905.513283699282      
1044     6737.929864964723       5890.843206359051      
1045     6732.075052476997       5875.9196215952425     
1046     6726.289013710506       5860.712012685822      
1047     6720.9686402254165      5845.20530138011       
1048     6716.199207971839       5829.404073113448      
1049     6711.742104577076       5813.335479055365      
1050     6707.174635319504       5797.049520663417      
1051     6702.812600232061       5780.615821736156      
1052     6698.6688885388585      5764.116864154343      
1053     6694.41081681482        5747.638742570061      
1054     6690.063223511831       5731.261336102318      
1055     6685.512811657244       5715.050007457808      
1056     6680.778920934033       5699.050422306109      
1057     6676.008613845404       5683.287093268601      
1058     6671.235327432255       5667.765238725466      
1059     6666.438837846489       5652.474873802993      
1060     6661.505813947032       5637.39584913804       
1061     6656.324758802529       5622.502732964706      
1062     6651.186199028272       5607.768806786776      
1063     6646.592178391804       5593.168844773906      
1064     6642.38852601302        5578.680672623683      
1065     6638.1792359216515      5564.285720622337      
1066     6633.822598301499       5549.968904248888      
1067     6629.244277773008       5535.718201026493      
1068     6624.394207545419       5521.524258759075      
1069     6619.382160387452       5507.380280517545      
1070     6614.217419617142       5493.282304757798      
1071     6608.7934896253855      5479.2298637481435     
1072     6603.270305303834       5465.226892946073      
1073     6597.963575827766       5451.282702714389      
1074     6593.081793194152       5437.412818854414      
1075     6588.588290486315       5423.639538867179      
1076     6584.260821549313       5409.992114225258      
1077     6579.887753441225       5396.506528192199      
1078     6575.443515807774       5383.224862843681      
1079     6571.009360417677       5370.194194981664      
1080     6566.628675290689       5357.464754944693      
1081     6562.228302964573       5345.086581451856      
1082     6557.6624915547045      5333.102810471536      
1083     6552.866801296434       5321.535404348036      
1084     6547.979315727182       5310.354195867848      
1085     6543.31390795528        5299.409917154563      
1086     6539.128012129277       5288.292447946642      
1087     6535.360488211855       5276.0481063006555     
1088     6530.965820356018       5260.701471125299      
1089     6527.137669563238       5238.825038774603      
1090     6526.0942815011595      5206.596361246168      
1091     6522.754039083462       5164.891481113665      
1092     6518.877796216953       5123.647915901162      
1093     6514.7300277390905      5092.344631718399      
1094     6510.485100664947       5071.094433619009      
1095     6506.268821871484       5056.151627947497      
1096     6502.110000267559       5044.520966262464      
1097     6497.863884641267       5034.446528909699      
1098     6493.210855102572       5024.977668673625      
1099     6488.2278280685305      5015.616629395942      
1100     6484.34436223454        5006.116035509285      
1101     6481.447022813385       4996.368855175418      
1102     6478.716494657448       4986.345634204733      
1103     6476.0014869884635      4976.052786805633      
1104     6473.15882766825        4965.498205692988      
1105     6470.080014596433       4954.65835986355       
1106     6466.6104426234115      4943.446805806508      
1107     6462.678267744858       4931.689699278763      
1108     6457.865788674756       4919.1214935704975     
1109     6453.6839952241035      4905.423759145735      
1110     6449.641645138385       4890.333970209791      
1111     6447.545517978979       4873.825251193065      
1112     6444.662933760958       4856.278177576088      
1113     6441.455038739226       4838.479837145821      
1114     6438.1215281036075      4821.35259836162       
1115     6434.7104807632495      4805.572741138534      
1116     6431.192223866978       4791.369719194905      
1117     6427.387083892669       4778.592528838761      
1118     6423.00189478902        4766.897695572217      
1119     6418.15697275741        4755.910156522229      
1120     6413.685158795014       4745.311838133241      
1121     6409.230293373518       4734.874132325821      
1122     6406.082650384169       4724.459398083728      
1123     6403.264885113726       4714.007452397242      
1124     6399.812382091979       4703.514727989889      
1125     6396.23792974782        4693.010294683813      
1126     6392.633257770651       4682.532751236274      
1127     6388.499272058987       4672.112551665032      
1128     6384.029393626438       4661.763632232063      
1129     6380.805374995944       4651.485588853435      
1130     6376.974513547149       4641.2739523458085     
1131     6372.332306370588       4631.133016953155      
1132     6368.194615773801       4621.084753972878      
1133     6365.020982609087       4611.169196539427      
1134     6362.231525225931       4601.435599257865      
1135     6358.937223933112       4591.927838086731      
1136     6355.04763821738        4582.669922231209      
1137     6350.594887346696       4573.657140578905      
1138     6345.403414752555       4564.855784636423      
1139     6339.601444804896       4556.211084384574      
1140     6334.600425565702       4547.660390870396      
1141     6330.19102197298        4539.147411596806      
1142     6325.92874126011        4530.633439258421      
1143     6321.636609258455       4522.102736488634      
1144     6317.426172990233       4513.561204385981      
1145     6312.8086558864525      4505.02962937374       
1146     6307.76811257845        4496.534398941132      
1147     6302.460242183434       4488.098950821785      
1148     6297.189548288307       4479.73831031429       
1149     6292.522481621319       4471.457470230557      
1150     6288.171189373921       4463.252897952339      
1151     6283.648607941079       4455.115660193448      
1152     6279.07915322271        4447.034624072478      
1153     6274.81182734101        4438.998680345407      
1154     6270.9084313347075      4430.9975998540785     
1155     6266.9963021599915      4423.021704716122      
1156     6262.815231560519       4415.0608739886375     
1157     6258.424237886472       4407.103494874894      
1158     6253.8017481467         4399.135870225261      
1159     6248.935658735248       4391.142373602782      
1160     6244.305504091057       4383.106370992343      
1161     6240.2445138740095      4375.011668656684      
1162     6236.166647711074       4366.84407033761       
1163     6232.00825944536        4358.59259354847       
1164     6227.837665410858       4350.250018362113      
1165     6223.646984957717       4341.812671548324      
1166     6219.505347064743       4333.279587222541      
1167     6215.2020494313865      4324.651341227888      
1168     6210.7004132429265      4315.928890285679      
1169     6206.288288144251       4307.112677678668      
1170     6202.253881300962       4298.2021463724805     
1171     6198.548616749364       4289.195677739375      
1172     6194.839711941005       4280.090879650924      
1173     6190.911877255907       4270.885093467995      
1174     6186.862807731158       4261.57597635446       
1175     6182.998702974063       4252.162037456111      
1176     6179.483252165503       4242.643051148378      
1177     6176.191163728585       4233.020319873263      
1178     6173.027528389052       4223.296795553066      
1179     6170.024455724721       4213.477082313673      
1180     6167.276144919827       4203.567336296038      
1181     6164.766052731876       4193.575063028895      
1182     6162.396367434867       4183.508805054231      
1183     6160.027991328691       4173.377722991708      
1184     6157.495156419145       4163.191101541726      
1185     6154.838914662887       4152.957846194366      
1186     6152.233241033417       4142.686059389639      
1187     6149.74553450031        4132.382782960426      
1188     6147.350490889519       4122.053963851969      
1189     6145.023644288178       4111.704651036321      
1190     6142.746529717245       4101.339379013741      
1191     6140.517480793822       4090.9626531346994     
1192     6138.26694939756        4080.579434400053      
1193     6135.865489988655       4070.1955287912356     
1194     6133.304047095686       4059.817813930421      
1195     6130.709235624743       4049.4542747934406     
1196     6128.199242006302       4039.113859506113      
1197     6125.798046366649       4028.806196500239      
1198     6123.488096853533       4018.5412298822607     
1199     6121.26619915461        4008.328830319237      
1200     6119.1156771872265      3998.1784282327185     
1201     6116.978427946963       3988.0987011033294     
1202     6114.792256872602       3978.097333062835      
1203     6112.522131372273       3968.1808556225665     
1204     6110.146316899807       3958.3545728886365     
1205     6107.6498387536085      3948.6225703148693     
1206     6105.045773875958       3938.987800273212      
1207     6102.376035051935       3929.4522295883266     
1208     6099.663938328448       3920.0170252173157     
1209     6096.890278475134       3910.6827476604394     
1210     6094.0376220620265      3901.449520689362      
1211     6091.113703101304       3892.317152135993      
1212     6088.134695617995       3883.2851927915012     
1213     6085.110586159208       3874.352935624512      
1214     6082.03351955723        3865.519371203775      
1215     6078.886511529377       3856.78312363777       
1216     6075.666730982467       3848.1423925879794     
1217     6072.381529517322       3839.594921347359      
1218     6069.033577126443       3831.1380009211234     
1219     6065.629644357216       3822.7685088436897     
1220     6062.196214103307       3814.4829723735124     
1221     6058.770976963351       3806.27764098124       
1222     6055.374716148847       3798.148553416352      
1223     6051.995108970982       3790.091589279608      
1224     6048.598059889856       3782.102501983427      
1225     6045.149828930422       3774.1769368558844     
1226     6041.6314786106805      3766.310442868642      
1227     6038.043354757816       3758.4984878862756     
1228     6034.40354647027        3750.7364854395996     
1229     6030.743439968879       3743.0198368335296     
1230     6027.099299586774       3735.343987516534      
1231     6023.498577624611       3727.704492706192      
1232     6019.947661417111       3720.097085471213      
1233     6016.43155680607        3712.51774125254       
1234     6012.926878568633       3704.9627358153543     
1235     6009.416343613963       3697.428697911346      
1236     6005.89412610116        3689.9126622803838     
1237     6002.3631168461         3682.4121319140318     
1238     5998.829356557316       3674.925160013793      
1239     5995.296928741397       3667.4504616180016     
1240     5991.76690306212        3659.9875627633205     
1241     5988.241697108368       3652.5369919177406     
1242     5984.730204685256       3645.100514896775      
1243     5981.248767777964       3637.6814108145154     
1244     5977.817504704323       3630.2847823443512     
1245     5974.454159821065       3622.9178869839725     
1246     5971.168989626599       3615.590463501269      
1247     5967.964163070327       3608.3150022308764     
1248     5964.838239030525       3601.10685586387       
1249     5961.7928277863875      3593.9839824154647     
1250     5958.837909401098       3586.9659016099577     
1251     5955.994136566158       3580.0710239931027     
1252     5953.2921517162185      3573.3106642349        
1253     5950.769104210635       3566.676348710332      
1254     5948.461588360579       3560.1136628982        
1255     5946.392638242811       3553.46954329258       
1256     5944.544556154091       3546.3895328103686     
1257     5942.764302089294       3538.131756998648      
1258     5940.057055589573       3527.289571090695      
1259     5939.20941387635        3511.606108672139      
1260     5939.157403327396       3488.6583177362577     
1261     5938.041870096379       3458.607646103818      
1262     5936.795156334759       3426.9948560533408     
1263     5935.559100716174       3400.864103717767      
1264     5934.377517503507       3382.2811543304847     
1265     5933.248328835252       3369.3812076907557     
1266     5932.13135512844        3359.8270315566474     
1267     5930.9371943173865      3351.9716724756977     
1268     5929.481473806265       3344.8154856063984     
1269     5927.497167290169       3337.7801281765246     
1270     5925.369144109272       3330.541310127394      
1271     5924.109906702664       3322.929593607993      
1272     5923.983975228804       3314.874036352404      
1273     5924.263781056224       3306.3674877095427     
1274     5924.747328481981       3297.440104101649      
1275     5924.9018573387775      3288.1344018475784     
1276     5924.5352175675225      3278.4807738983045     
1277     5923.748457374443       3268.476879964304      
1278     5922.520457520621       3258.077480460706      
1279     5920.462780992751       3247.202784585666      
1280     5917.51841173704        3235.771848675992      
1281     5917.341213821471       3223.759676194762      
1282     5916.823008727634       3211.2597678918114     
1283     5916.523039209072       3198.514908703383      
1284     5916.780157984436       3185.880550025228      
1285     5917.008179768555       3173.7246727536026     
1286     5916.885003109231       3162.3187267245307     
1287     5916.354259812993       3151.7805784386583     
1288     5915.3747200786         3142.0852489165736     
1289     5913.818264733314       3133.1153003627737     
1290     5911.500800357577       3124.7156584386726     
1291     5909.013216713832       3116.734177512992      
1292     5907.254619470182       3109.044981101051      
1293     5905.183592002886       3101.558132375246      
1294     5903.299251777279       3094.219682307494      
1295     5902.315041135385       3087.0051664062066     
1296     5901.226269576154       3079.9092695880304     
1297     5899.484326202799       3072.93458547131       
1298     5897.352250536343       3066.0823063161433     
1299     5894.91079707968        3059.3468006515723     
1300     5892.279570735696       3052.71461585344       
1301     5889.496257625291       3046.167099034868      
1302     5886.324859356265       3039.685003644698      
1303     5883.829176022838       3033.2532270626166     
1304     5881.6169423484225      3026.864103510859      
1305     5878.78069255709        3020.518340197654      
1306     5875.641504388579       3014.2235858069503     
1307     5873.059113827723       3007.9914834394094     
1308     5871.167057648279       3001.8345219211687     
1309     5869.053293112563       2995.7638367802024     
1310     5866.189854566388       2989.7884412772064     
1311     5862.740281881863       2983.915587645216      
1312     5859.702859364199       2978.151475511302      
1313     5857.11327278005        2972.5015126386943     
1314     5854.168377492391       2966.969702954472      
1315     5850.965761492355       2961.5572557005817     
1316     5847.846973028843       2956.260934966855      
1317     5844.905923211749       2951.071831955758      
1318     5842.061980864554       2945.975095947225      
1319     5839.323607352957       2940.9507933254436     
1320     5836.882437964287       2935.975658922814      
1321     5834.95879320923        2931.025238896161      
1322     5833.446025646506       2926.0758865105677     
1323     5831.898742182143       2921.106232710873      
1324     5829.967274476289       2916.098008162371      
1325     5827.61029523554        2911.036327692504      
1326     5824.9095725646575      2905.909683729329      
1327     5822.028018214834       2900.7099079004456     
1328     5819.342418063474       2895.4322710069196     
1329     5817.2872473407615      2890.0757499702936     
1330     5815.847552749332       2884.6433519474294     
1331     5814.661472256948       2879.142297225867      
1332     5813.5667946220565      2873.5838506359964     
1333     5812.556550002931       2867.982658640132      
1334     5811.509078147629       2862.3555750813234     
1335     5810.228998184154       2856.7201041882927     
1336     5808.602605896747       2851.092708976761      
1337     5806.686098475929       2845.4872873422905     
1338     5804.630789651374       2839.9140877732575     
1339     5802.580329584379       2834.3792308028196     
1340     5800.643613706039       2828.8848559253884     
1341     5798.961005082843       2823.4297741165915     
1342     5797.615899166686       2818.0104148102128     
1343     5796.524035118655       2812.621833946642      
1344     5795.507419982302       2807.258591684155      
1345     5794.390591824184       2801.915390007854      
1346     5793.033505045238       2796.587449616984      
1347     5791.35953624544        2791.27067458253       
1348     5789.384450932465       2785.9616872668053     
1349     5787.211468023505       2780.6578140806996     
1350     5784.98145666861        2775.3570750772533     
1351     5782.788999279585       2770.0581926322147     
1352     5780.668720352688       2764.76060138374       
1353     5778.691372646257       2759.4644232209        
1354     5776.955784037877       2754.1703708776545     
1355     5775.434828853069       2748.8795589152787     
1356     5773.93877680186        2743.593224655956      
1357     5772.26114576112        2738.312385483879      
1358     5770.300311920076       2733.0374754481127     
1359     5768.060814758094       2727.7680089810315     
1360     5765.588038643168       2722.5023125374564     
1361     5762.934770690768       2717.2373494821804     
1362     5760.171094782485       2711.9686451437224     
1363     5757.365814257025       2706.690303135275      
1364     5754.560317248115       2701.3950944676653     
1365     5751.778463591789       2696.074598511487      
1366     5749.040969770798       2690.7193778949827     
1367     5746.358634507276       2685.319175040901      
1368     5743.718244688311       2679.8631234319705     
1369     5741.079758803269       2674.3399700910586     
1370     5738.389466356861       2668.7383067104447     
1371     5735.60314392471        2663.046805858089      
1372     5732.708006833264       2657.254456596187      
1373     5729.733021744744       2651.350791470758      
1374     5726.743694104826       2645.32609475279       
1375     5723.822329491493       2639.171580466015      
1376     5721.038526714713       2632.8795285322076     
1377     5718.4257099444685      2626.443368707884      
1378     5715.9796108422615      2619.857705163226      
1379     5713.672408812071       2613.1182795458017     
1380     5711.464438323126       2606.2218767073464     
1381     5709.308900832486       2599.1661840234146     
1382     5707.160612170595       2591.9496211770074     
1383     5704.992477188197       2584.571161171699      
1384     5702.806293885051       2577.0301642670715     
1385     5700.628961764965       2569.3262441542856     
1386     5698.500763241951       2561.4591803910716     
1387     5696.464315706065       2553.428883928457      
1388     5694.555243192031       2545.2354149378875     
1389     5692.793530613318       2536.879045589066      
1390     5691.17799320552        2528.3603560967795     
1391     5689.687085018333       2519.680350772677      
1392     5688.286313688947       2510.8405817661182     
1393     5686.939832046297       2501.8432708172872     
1394     5685.622597678188       2492.691422522818      
1395     5684.329212805235       2483.3889252468707     
1396     5683.076353642564       2473.9406372180406     
1397     5681.897882954079       2464.3524554264463     
1398     5680.8346140833055      2454.6313641083484     
1399     5679.9225709899         2444.7854586429153     
1400     5679.183382259131       2434.8239403860275     
1401     5678.619159931979       2424.7570788757566     
1402     5678.212942877723       2414.5961400770393     
1403     5677.934070691207       2404.353282541901      
1404     5677.746099612406       2394.041426858527      
1405     5677.6145400097175      2383.6741067374414     
1406     5677.512725390842       2373.2653118452126     
1407     5677.425243674084       2362.829332664282      
1408     5677.348741378011       2352.3806162483274     
1409     5677.289756138576       2341.93363913874       
1410     5677.259605872033       2331.502800530162      
1411     5677.267709545425       2321.102335700083      
1412     5677.315862390629       2310.7462473120304     
1413     5677.39560804378        2300.448250789205      
1414     5677.489217641974       2290.221729581748      
1415     5677.573298260081       2280.0796966187368     
1416     5677.623536160791       2270.034759197615      
1417     5677.619264487481       2260.0990856352296     
1418     5677.546871263387       2250.2843728697685     
1419     5677.401345712203       2240.601814681099      
1420     5677.185609127267       2231.062070263481      
1421     5676.907789382194       2221.6752326490323     
1422     5676.577207092663       2212.4507961340637     
1423     5676.200301832881       2203.3976216126307     
1424     5675.777757110439       2194.523898740232      
1425     5675.303607031009       2185.8371042200674     
1426     5674.766353811334       2177.3439562094554     
1427     5674.151460389056       2169.0503657773857     
1428     5673.444278408116       2160.9613873351727     
1429     5672.632579717589       2153.0811708178567     
1430     5671.708215648557       2145.412918943221      
1431     5670.6677913518915      2137.958853005267      
1432     5669.512463550847       2130.7201903376445     
1433     5668.2470482134395      2123.6971358623023     
1434     5666.87864374997        2116.8888891413203     
1435     5665.415017539844       2110.293667238574      
1436     5663.863083407277       2103.908742640162      
1437     5662.227846400795       2097.730494617457      
1438     5660.512120784151       2091.75447182891       
1439     5658.717118762803       2085.975463666988      
1440     5656.843733618504       2080.38757782654       
1441     5654.894112225668       2074.984321722158      
1442     5652.873013784543       2069.7586856228468     
1443     5650.788514964069       2064.7032256236216     
1444     5648.65182342718        2059.8101447888816     
1445     5646.476236966889       2055.0713709752454     
1446     5644.2755456593695      2050.478630000176      
1447     5642.062333836579       2046.0235130142262     
1448     5639.846645258851       2041.697537203805      
1449     5637.635332866663       2037.4921993208957     
1450     5635.432184994306       2033.3990219954992     
1451     5633.238693876014       2029.4095932901816     
1452     5631.055186443397       2025.515600433443      
1453     5628.881999634762       2021.7088590415935     
1454     5626.720430265057       2017.9813393414506     
1455     5624.573280338015       2014.3251909013734     
1456     5622.444922317807       2010.7327671666299     
1457     5620.340914866108       2007.1966507149302     
1458     5618.26730038833        2003.7096796651379     
1459     5616.22979122825        2000.264975165346      
1460     5614.233073743839       1996.8559694305607     
1461     5612.280413550158       1993.4764334518654     
1462     5610.373642894641       1990.1205032889045     
1463     5608.5134884727895      1986.782703789003      
1464     5606.700098022942       1983.4579686301367     
1465     5604.933578004452       1980.1416557288546     
1466     5603.214371473024       1976.8295572525712     
1467     5601.543371893358       1973.5179036981783     
1468     5599.9217583864765      1970.2033617258182     
1469     5598.350621356064       1966.8830256591527     
1470     5596.830501586198       1963.55440278101       
1471     5595.360979508357       1960.2153927688678     
1472     5593.940425939271       1956.864261829296      
1473     5592.565973129274       1953.4996122998662     
1474     5591.233703212176       1950.1203486797633     
1475     5589.938998179103       1946.7256412094223     
1476     5588.676964307195       1943.3148882256396     
1477     5587.442839033499       1939.887678554681      
1478     5586.232305605358       1936.443755161081      
1479     5585.041671552542       1932.9829811428851     
1480     5583.867901776928       1929.5053089640644     
1481     5582.708528741475       1926.0107535602858     
1482     5581.561485995986       1922.4993696700194     
1483     5580.424923418611       1918.9712334566912     
1484     5579.297060510121       1915.426428224827      
1485     5578.176117753397       1911.8650338146908     
1486     5577.060339229091       1908.287119098913      
1487     5575.948089867515       1904.692736906537      
1488     5574.837986950828       1901.0819206630204     
1489     5573.729015087242       1897.4546820523444     
1490     5572.620579801191       1893.8110090699454     
1491     5571.512474715469       1890.1508639326512     
1492     5570.404764306915       1886.4741804350595     
1493     5569.297609760055       1882.780860482952      
1494     5568.191081872804       1879.0707696868994     
1495     5567.085007979831       1875.3437320565733     
1496     5565.978889591696       1871.5995239912338     
1497     5564.871908034447       1867.8378679057398     
1498     5563.763013206044       1864.058425954102      
1499     5562.651071998773       1860.260794403517      
1500     5561.535042338138       1856.444499261294      
1501     5560.414137588337       1852.6089937579764     
1502     5559.287952979517       1848.7536582394962     
1503     5558.156537720954       1844.8778029214407     
1504     5557.020410056425       1840.9806738169912     
1505     5555.880524531561       1837.061461978496      
1506     5554.738208819562       1833.1193160056846     
1507     5553.595090232661       1829.1533575865983     
1508     5552.45302932355        1825.1626996650173     
1509     5551.314070807189       1821.1464666822342     
1510     5550.180412616395       1817.103816229881      
1511     5549.0543851171105      1813.033961378623      
1512     5547.938427070528       1808.9361929160818     
1513     5546.835044526606       1804.8099007347114     
1514     5545.746743547911       1800.6545936531293     
1515     5544.675935937136       1796.46991702819       
1516     5543.6248263119105      1792.2556676146814     
1517     5542.595296055754       1788.0118052495543     
1518     5541.588802702097       1783.7384610719816     
1519     5540.60631136158        1779.4359421328345     
1520     5539.648268588067       1775.1047323901564     
1521     5538.714620495437       1770.745490223368      
1522     5537.804868401167       1766.359042720594      
1523     5536.918148953093       1761.946377093756      
1524     5536.053322924574       1757.5086296492304     
1525     5535.209057884096       1753.0470727844188     
1526     5534.383894013352       1748.563100491405      
1527     5533.576288083593       1744.0582128296685     
1528     5532.7846364326015      1739.5339997846063     
1529     5532.007282350587       1734.9921248635762     
1530     5531.242515699059       1730.4343087034754     
1531     5530.48857257458        1725.8623128812685     
1532     5529.743640710203       1721.2779240385273     
1533     5529.005872879297       1716.6829383592324     
1534     5528.273406891479       1712.0791463814553     
1535     5527.54438790602        1707.4683180813718     
1536     5526.816987517239       1702.8521881438694     
1537     5526.08941469721        1698.2324413281972     
1538     5525.3599159735695      1693.6106978487533     
1539     5524.62676546622        1688.9884987185958     
1540     5523.88824864274        1684.3672910441383     
1541     5523.142645941049       1679.7484133107905     
1542     5522.388223105861       1675.1330807574539     
1543     5521.623234017474       1670.5223709987924     
1544     5520.845939278179       1665.9172101137065     
1545     5520.054640562036       1661.318359471967      
1546     5519.247727581135       1656.7264036141835     
1547     5518.423732234468       1652.1417395293283     
1548     5517.581383549762       1647.5645676860297     
1549     5516.719657483763       1642.9948851669255     
1550     5515.837817231925       1638.4324812292875     
1551     5514.935441890821       1633.8769355708382     
1552     5514.012443513095       1629.3276195197438     
1553     5513.069074273058       1624.7837002955882     
1554     5512.105926296076       1620.2441484079905     
1555     5511.123926626291       1615.7077481759418     
1556     5510.124328987706       1611.173111268339      
1557     5509.108702784909       1606.6386930886247     
1558     5508.07891861641        1602.1028117572669     
1559     5507.03712881835        1597.5636693876434     
1560     5505.985741458469       1593.0193753055387     
1561     5504.927386796913       1588.467970830919      
1562     5503.864876354176       1583.9074552232166     
1563     5502.801156059518       1579.3358123876792     
1564     5501.739256122085       1574.7510379494704     
1565     5500.6822409504475      1570.1511663226033     
1566     5499.633162463204       1565.5342974305736     
1567     5498.595019486663       1560.898622772224      
1568     5497.5707248017         1556.242450567444      
1569     5496.563080070569       1551.5642297598713     
1570     5495.574757662462       1546.8625726952391     
1571     5494.608287561764       1542.1362763319667     
1572     5493.666047222478       1537.3843418730912     
1573     5492.750252422356       1532.605992734413      
1574     5491.862947743804       1527.8006907821673     
1575     5491.005996064138       1522.9681507848175     
1576     5490.181067159295       1518.1083530284604     
1577     5489.389626037882       1513.2215540451684     
1578     5488.632921830968       1508.3082954000179     
1579     5487.911977963731       1503.3694104774263     
1580     5487.227584007041       1498.4060292024244     
1581     5486.580289181903       1493.419580629382      
1582     5485.970397113695       1488.4117933306618     
1583     5485.397961227696       1483.3846935218262     
1584     5484.862780209297       1478.3406008688796     
1585     5484.364393218925       1473.2821219369437     
1586     5483.9020749844885      1468.2121412585946     
1587     5483.474831378197       1463.1338100235103     
1588     5483.081396490413       1458.050532418329      
1589     5482.720232429845       1452.9659496758572     
1590     5482.389533044161       1447.8839219247911     
1591     5482.0872324671855      1442.808507963638      
1592     5481.811018919546       1437.7439431141884     
1593     5481.558353623463       1432.6946153392494     
1594     5481.326494160183       1427.6650398351646     
1595     5481.112521206234       1422.6598323307671     
1596     5480.913367398171       1417.6836813400284     
1597     5480.7258471078585      1412.7413196253124     
1598     5480.546686122993       1407.8374951317        
1599     5480.372550544885       1402.9769416506176     
1600     5480.20007454757        1398.1643494636173     
1601     5480.025886909831       1393.4043362055197     
1602     5479.846636384623       1388.7014181713143     
1603     5479.659015998834       1384.0599822744723     
1604     5479.459786307627       1379.4842588467104     
1605     5479.245797514909       1374.9782954519478     
1606     5479.014010275026       1370.5459318710139     
1607     5478.761514959236       1366.1907763993338     
1608     5478.485549226634       1361.9161835877458     
1609     5478.183513874274       1357.7252335469213     
1610     5477.852987119125       1353.6207129285801     
1611     5477.491737633082       1349.6050976913368     
1612     5477.097736759418       1345.6805377552153     
1613     5476.669170348124       1341.8488436457799     
1614     5476.204450546667       1338.1114752257322     
1615     5475.702227688365       1334.4695326077385     
1616     5475.161402171885       1330.9237493364035     
1617     5474.581135973832       1327.4744879187606     
1618     5473.960863232007       1324.1217377708663     
1619     5473.300299216854       1320.865115632516      
1620     5472.599446989616       1317.7038684826225     
1621     5471.85860112238        1314.636878964436      
1622     5471.078348003901       1311.6626733030355     
1623     5470.259562442088       1308.7794316679358     
1624     5469.40340046432        1305.985000902258      
1625     5468.511288382322       1303.276909507765      
1626     5467.584908313479       1300.6523847433295     
1627     5466.6261804331         1298.1083716643907     
1628     5465.637242281383       1295.641553903802      
1629     5464.620425480862       1293.2483759712268     
1630     5463.578230251196       1290.9250668298064     
1631     5462.513298150463       1288.6676644958593     
1632     5461.4283835289925      1286.4720414002113     
1633     5460.326324247765       1284.3339302486058     
1634     5459.210012274857       1282.248950123297      
1635     5458.082364813496       1280.2126325780368     
1636     5456.946296617686       1278.220447493596      
1637     5455.804694105735       1276.2678284798985     
1638     5454.660391786593       1274.350197632904      
1639     5453.51615137659        1272.4629894784696     
1640     5452.374643820815       1270.6016739604897     
1641     5451.238434264538       1268.761778355719      
1642     5450.109969866026       1266.9389080217088     
1643     5448.991570219603       1265.1287659065847     
1644     5447.88542007583        1263.3271707691774     
1645     5446.793564005865       1261.5300740749087     
1646     5445.717902653717       1259.7335755465717     
1647     5444.660190242882       1257.933937359694      
1648     5443.622033041561       1256.1275969797261     
1649     5442.604888533161       1254.3111786431584     
1650     5441.6100650802055      1252.4815034873784     
1651     5440.638721907916       1250.635598335147      
1652     5439.691869270434       1248.7707031396296     
1653     5438.770368701268       1246.884277095623      
1654     5437.874933293329       1244.974003422507      
1655     5437.006128004282       1243.0377928250368     
1656     5436.1643700381355      1241.07378563984       
1657     5435.349929409478       1239.0803526785749     
1658     5434.5629298456315      1237.056094783436      
1659     5433.803350217189       1234.9998411169197     
1660     5433.07102670249        1232.9106462155255     
1661     5432.365655883312       1230.787785846026      
1662     5431.686798937209       1228.630751712795      
1663     5431.0338870402375      1226.439245075061      
1664     5430.406228028684       1224.2131693433287     
1665     5429.80301429797        1221.9526217341872     
1666     5429.223331849473       1219.6578840717627     
1667     5428.666170338346       1217.3294128318448     
1668     5428.130433932259       1214.967828530792      
1669     5427.614952763998       1212.573904565506      
1670     5427.118494749498       1210.1485556128641     
1671     5426.639777544362       1207.6928256969886     
1672     5426.177480422991       1205.207876030641      
1673     5425.7302558818255      1202.6949727330434     
1674     5425.296740789312       1200.1554745207764     
1675     5424.875566929111       1197.5908204613488     
1676     5424.465370809223       1195.0025178710182     
1677     5424.064802638806       1192.3921304297091     
1678     5423.672534406617       1189.7612665769282     
1679     5423.28726702997        1187.1115682436537     
1680     5422.907736579605       1184.4446999666868     
1681     5422.5327196215385      1181.7623384240947     
1682     5422.161037749019       1179.0661624234042     
1683     5421.791561403025       1176.3578433682285     
1684     5421.423213096045       1173.6390362241293     
1685     5421.054970159607       1170.9113710007196     
1686     5420.685867131518       1168.1764447642306     
1687     5420.314997885102       1165.4358141929486     
1688     5419.94151758258        1162.6909886868323     
1689     5419.564644510992       1159.943424042159      
1690     5419.183661834562       1157.1945167019344     
1691     5418.7979192748         1154.4455985928907     
1692     5418.406834710091       1151.6979325599568     
1693     5418.009895670939       1148.952708408901      
1694     5417.606660694948       1146.2110395673421     
1695     5417.196760496467       1143.473960373255      
1696     5416.779898898661       1140.742423998422      
1697     5416.3558534701715      1138.01730101198       
1698     5415.9244758041295      1135.2993785861204     
1699     5415.485691374656       1132.5893603422767     
1700     5415.039498905725       1129.8878668317172     
1701     5414.585969190165       1127.195436639435      
1702     5414.1252433034115      1124.5125280947411     
1703     5413.657530167484       1121.8395215660405     
1704     5413.183103435352       1119.1767223111415     
1705     5412.702297683312       1116.5243638481736     
1706     5412.215503918184       1113.882611805989      
1707     5411.723164425368       1111.2515682069286     
1708     5411.225767001937       1108.6312761291838     
1709     5410.723838634944       1106.0217246909017     
1710     5410.217938698535       1103.422854293734      
1711     5409.70865175421        1100.8345620598877     
1712     5409.196580047157       1098.2567073940181     
1713     5408.682335798389       1095.6891175995986     
1714     5408.166533398083       1093.1315934787542     
1715     5407.649781610206       1090.5839148450482     
1716     5407.1326759023395      1088.0458458803766     
1717     5406.615791017086       1085.5171402698838     
1718     5406.099673902148       1082.997546052754      
1719     5405.584837114353       1080.4868101316883     
1720     5405.07175280804        1077.984682389821      
1721     5404.560847410101       1075.4909193706414     
1722     5404.052497072404       1073.005287484053      
1723     5403.547023977777       1070.527565709855      
1724     5403.044693558723       1068.0575477785262     
1725     5402.545712669264       1065.5950438180491     
1726     5402.050228730664       1063.1398814644695     
1727     5401.558329851886       1060.6919064427414     
1728     5401.070045906057       1058.2509826329972     
1729     5400.5853505255545      1055.8169916455145     
1730     5400.10416396072        1053.3898319352209     
1731     5399.626356730997       1050.9694174933431     
1732     5399.151753982754       1048.5556761597486     
1733     5398.680140455318       1046.1485476044425     
1734     5398.211265946332       1043.747981030589      
1735     5397.744851159551       1041.3539326541497     
1736     5397.280593813219       1038.9663630168693     
1737     5396.818174885108       1036.5852341897812     
1738     5396.357264871621       1034.210506923763      
1739     5395.897529942662       1031.842137801922      
1740     5395.438637881204       1029.480076445887      
1741     5394.980263706255       1027.1242628244574     
1742     5394.52209488954        1024.7746247086677     
1743     5394.063836089571       1022.4310753123198     
1744     5393.605213340982       1020.0935111514988     
1745     5393.145977652033       1017.7618101507599     
1746     5392.685907978524       1015.4358300176488     
1747     5392.224813557832       1013.1154069011811     
1748     5391.7625356021135      1010.800354344016      
1749     5391.298948364711       1008.4904625324303     
1750     5390.833959608014       1006.1854978429811     
1751     5390.367510514127       1003.8852026800355     
1752     5389.89957509115        1001.5892955942184     
1753     5389.430159137214       999.2974716683589      
1754     5388.9592988312315      997.0094031547368      
1755     5388.487059023113       994.7247403453247      
1756     5388.013531297119       992.4431126553176      
1757     5387.538831879769       990.1641298994492      
1758     5387.063099458887       987.8873837403987      
1759     5386.586492973148       985.6124492888806      
1760     5386.109189422693       983.3388868357142      
1761     5385.631381741519       981.066243697203       
1762     5385.153276762146       978.7940561563756      
1763     5384.675093293187       976.5218514840238      
1764     5384.197060321298       974.2491500248635      
1765     5383.719415340957       971.9754673355195      
1766     5383.242402809034       969.7003163623011      
1767     5382.766272715985       967.4232096478665      
1768     5382.291279262098       965.143661556837       
1769     5381.817679625178       962.8611905112037      
1770     5381.345732805548       960.5753212269808      
1771     5380.875698534811       958.2855869440148      
1772     5380.407836236558       955.9915316411837      
1773     5379.942404029531       953.6927122294559      
1774     5379.4796577667         951.3887007154498      
1775     5379.019850106828       949.0790863282884      
1776     5378.563229617915       946.7634776027054      
1777     5378.110039914575       944.4415044115483      
1778     5377.660518833096       942.1128199410773      
1779     5377.2148976488825      939.7771026027364      
1780     5376.773400340889       937.4340578754345      
1781     5376.336242906467       935.0834200727444      
1782     5375.903632727953       932.7249540298081      
1783     5375.475767989409       930.3584567051214      
1784     5375.052837138522       927.9837586926697      
1785     5374.635018384923       925.6007256401342      
1786     5374.2224792227025      923.2092595689925      
1787     5373.81537596169        920.8093000923177      
1788     5373.413853249752       918.4008255259001      
1789     5373.018043566894       915.9838538879623      
1790     5372.628066671848       913.5584437822336      
1791     5372.244028982868       911.1246951585027      
1792     5371.866022877063       908.6827499439996      
1793     5371.494125896238       906.2327925381186      
1794     5371.128399852424       903.77505016214        
1795     5370.768889832106       901.3097930547752      
1796     5370.415623105047       898.8373345036304      
1797     5370.068607950738       896.3580307021151      
1798     5369.727832422793       893.8722804209679      
1799     5369.393263078605       891.3805244834996      
1800     5369.064843707891       888.8832450339098      
1801     5368.742494099093       886.3809645886502      
1802     5368.4261088866515      883.874244861819       
1803     5368.115556524654       881.3636853569882      
1804     5367.810678433246       878.8499217196778      
1805     5367.511288363276       876.3336238468959      
1806     5367.217172022077       873.8154937527099      
1807     5366.928086999058       871.2962631916854      
1808     5366.643763024187       868.77669104513        
1809     5366.363902585578       866.2575604783855      
1810     5366.088181924646       863.7396758808251      
1811     5365.816252418819       861.223859603649       
1812     5365.547742353026       858.7109485139918      
1813     5365.282259072254       856.2017903871242      
1814     5365.019391498757       853.6972401616239      
1815     5364.758712989205       851.1981560852038      
1816     5364.4997844994095      848.7053957813656      
1817     5364.24215801743        846.2198122691457      
1818     5363.985380220009       843.7422499698723      
1819     5363.7289963025505      841.2735407360449      
1820     5363.472553929219       838.8144999381254      
1821     5363.215607247417       836.3659226452163      
1822     5362.957720909641       833.9285799352472      
1823     5362.6984740457865      831.5032153694448      
1824     5362.437464130058       829.0905416644986      
1825     5362.174310688747       826.6912375940243      
1826     5361.908658798264       824.3059451486477      
1827     5361.640182326621       821.935266981377       
1828     5361.368586876154       819.5797641619134      
1829     5361.09361239035        817.2399542602193      
1830     5360.815035393201       814.9163097761005      
1831     5360.532670835338       812.6092569277951      
1832     5360.246373527248       810.3191748086585      
1833     5359.956039145995       808.0463949170776      
1834     5359.661604807918       805.7912010607487      
1835     5359.363049205791       803.5538296325178      
1836     5359.060392314602       801.33447025113        
1837     5358.753694675586       799.1332667565198      
1838     5358.443056273143       796.9503185457602      
1839     5358.128615023912       794.7856822324926      
1840     5357.810544901352       792.639373609621       
1841     5357.489053722795       790.5113698923119      
1842     5357.164380628963       788.4016122158996      
1843     5356.8367932884275      786.310008361187       
1844     5356.506584861452       784.2364356778479      
1845     5356.174070759077       782.1807441751961      
1846     5355.839585234199       780.1427597484885      
1847     5355.503477841868       778.1222875081496      
1848     5355.166109806028       776.1191151788718      
1849     5354.827850329529       774.1330165354082      
1850     5354.489072883588       772.1637548420541      
1851     5354.150151511795       770.2110862632792      
1852     5353.811457182573       768.2747632137065      
1853     5353.473354222516       766.3545376166372      
1854     5353.136196861446       764.4501640415676      
1855     5352.800325918263       762.5614026926188      
1856     5352.4660656548585      760.6880222214926      
1857     5352.133720823369       758.8298023404634      
1858     5351.803573930124       756.9865362129973      
1859     5351.475882737431       755.158032601841       
1860     5351.150878022204       753.3441177568368      
1861     5350.828761608134       751.5446370272542      
1862     5350.509704685615       749.7594561861113      
1863     5350.193846431137       747.9884624566948      
1864     5349.8812929351325      746.2315652343503      
1865     5349.57211644444        744.4886964994743      
1866     5349.266354922615       742.7598109205612      
1867     5348.964011928316       741.0448856490491      
1868     5348.665056808844       739.343919810576       
1869     5348.369425202938       737.6569337000517      
1870     5348.077019843754       735.983967690647       
1871     5347.787711650108       734.3250808693754      
1872     5347.501341091233       732.680349414356       
1873     5347.2177198077225      731.0498647310751      
1874     5346.936632469054       729.4337313669921      
1875     5346.657838846106       727.8320647256348      
1876     5346.381076075456       726.2449886028794      
1877     5346.106061091047       724.6726325694226      
1878     5345.832493197955       723.1151292244824      
1879     5345.560056762625       721.5726113465479      
1880     5345.288423993874       720.045208967507       
1881     5345.0172577893         718.5330463967406      
1882     5344.74621462245        717.0362392217733      
1883     5344.474947446896       715.5548913118555      
1884     5344.203108594616       714.0890918503916      
1885     5343.930352647204       712.6389124214903      
1886     5343.656339259824       711.204404175069       
1887     5343.380735919097       709.7855950939463      
1888     5343.1032206173795      708.3824873851942      
1889     5342.823484427043       706.9950550167474      
1890     5342.541233959417       705.623241418846       
1891     5342.256193693919       704.2669573683942      
1892     5341.9681081636845      702.9260790727096      
1893     5341.676743984575       701.6004464674654      
1894     5341.3818917150775      700.2898617418756      
1895     5341.08336753499        698.9940881023767      
1896     5340.781014731401       697.712848784184       
1897     5340.474704980954       696.4458263182172      
1898     5340.16433941817        695.1926620589336      
1899     5339.84984948044        693.9529559766524      
1900     5339.531197521407       692.7262667159663      
1901     5339.208377185933       691.5121119198476      
1902     5338.881413541416       690.3099688170701      
1903     5338.550362962287       689.1192750686087      
1904     5338.215312766751       687.9394298667462      
1905     5337.876380607333       686.7697952787448      
1906     5337.533713619566       685.6096978251333      
1907     5337.187487335967       684.458430280945       
1908     5336.837904375426       683.3152536866394      
1909     5336.485192921052       682.1793995539554      
1910     5336.129605002326       681.0500722506097      
1911     5335.771414600115       679.9264515465884      
1912     5335.410915595421       678.8076953037696      
1913     5335.048419584835       677.6929422898136      
1914     5334.68425358732        676.5813150966416      
1915     5334.318757668146       675.4719231434044      
1916     5333.952282506521       674.3638657436426      
1917     5333.585186933777       673.2562352163266      
1918     5333.217835468628       672.1481200206604      
1919     5332.850595875408       671.03860789491        
1920     5332.483836769938       669.9267889800786      
1921     5332.117925296216       668.8117589099753      
1922     5331.753224895139       667.6926218500917      
1923     5331.390093184325       666.568493468711       
1924     5331.028879965709       665.438503824783       
1925     5330.66992537499        664.3018001583084      
1926     5330.313558184428       663.1575495702585      
1927     5329.960094267786       662.0049415803901      
1928     5329.6098352336385      660.8431905526838      
1929     5329.263067230743       659.6715379795237      
1930     5328.920059926804       658.4892546171267      
1931     5328.581065659752       657.2956424661039      
1932     5328.246318758731       656.0900365923922      
1933     5327.916035030159       654.8718067851017      
1934     5327.590411402801       653.6403590491018      
1935     5327.269625724406       652.3951369313698      
1936     5326.953836701537       651.1356226812882      
1937     5326.643183973266       649.8613382461493      
1938     5326.337788308887       648.5718461041444      
1939     5326.037751919265       647.2667499380468      
1940     5325.743158871193       645.9456951536511      
1941     5325.454075593931       644.6083692478072      
1942     5325.170551467059       643.254502031579       
1943     5324.8926194788055      641.8838657146514      
1944     5324.620296944081       640.496274857641       
1945     5324.353586271657       639.0915861993786      
1946     5324.092475770076       637.669698366581       
1947     5323.836940482206       636.2305514735762      
1948     5323.586943038606       634.7741266199125      
1949     5323.342434520242       633.3004452937554      
1950     5323.103355321572       631.8095686889743      
1951     5322.869636005445       630.3015969437329      
1952     5322.6411981418805      628.7766683082326      
1953     5322.417955123472       627.2349582490331      
1954     5322.199812950851       625.676678497069       
1955     5321.986670982576       624.102076046142       
1956     5321.778422644633       622.5114321082592      
1957     5321.574956095826       620.9050610317581      
1958     5321.376154846258       619.2833091876959      
1959     5321.181898327309       617.6465538294923      
1960     5320.992062412461       615.9952019303391      
1961     5320.80651988948        614.3296890023919      
1962     5320.625140885372       612.6504779012942      
1963     5320.447793246521       610.9580576191378      
1964     5320.274342877151       609.2529420685385      
1965     5320.104654039981       607.5356688601228      
1966     5319.938589623389       605.8067980753932      
1967     5319.776011379799       604.0669110366354      
1968     5319.616780140103       602.3166090752942      
1969     5319.460756008963       600.556512300051       
1970     5319.307798545561       598.7872583656888      
1971     5319.1577669341         597.0095012437291      
1972     5319.010520147719       595.2239099957743      
1973     5318.865917108924       593.4311675504539      
1974     5318.723816848896       591.6319694848897      
1975     5318.584078667135       589.8270228116144      
1976     5318.446562292169       588.01704477192        
1977     5318.311128043108       586.2027616366602      
1978     5318.177636991031       584.3849075155625      
1979     5318.045951118449       582.5642231761504      
1980     5317.915933474358       580.7414548733711      
1981     5317.787448321904       578.9173531910258      
1982     5317.660361275192       577.0926718960469      
1983     5317.53453942156        575.2681668066027      
1984     5317.409851425502       573.4445946748887      
1985     5317.2861676105385      571.6227120853349      
1986     5317.16336001555        569.8032743687706      
1987     5317.041302422554       567.9870345328884      
1988     5316.919870353454       566.1747422091122      
1989     5316.798941034075       564.3671426157257      
1990     5316.678393324606       562.5649755368498      
1991     5316.5581076165845      560.7689743165939      
1992     5316.437965697555       558.9798648674357      
1993     5316.31785058564        557.1983646916468      
1994     5316.197646337327       555.4251819143459      
1995     5316.077237832854       553.6610143265832      
1996     5315.956510544591       551.9065484367045      
1997     5315.83535029469        550.1624585281588      
1998     5315.713643009164       548.4294057218726      
1999     5315.59127447609        546.7080370413507      
2000     5315.468130116265       544.9989844787651      
3000     5249.703281424808       59.06907013096011      
4000     5245.601522090138       6.4527759124518465     
5000     5245.287113461259       0.6822495501026278     
6000     5245.259676363515       0.08585728747811446    
7000     5245.257347023996       0.00970604680730748    
8000     5245.2571147996505      0.0012992975702764223  
9000     5245.257091973948       0.00014659311554554225 
10000    5245.257089402214       1.7860431123700652e-5  
11000    5245.257089139321       1.9483437142632053e-6  
12000    5245.257089110566       2.3693699911978409e-7  
13000    5245.257089107439       3.640167508171228e-8   
14000    5245.257089107128       3.5098405677404513e-9  
15000    5245.257089107085       4.2634050262915636e-10 
16000    5245.257089107082       5.920508757257246e-11  
17000    5245.257089107081       6.718354407025324e-12  
18000    5245.25708910708        9.816539222381364e-13  
19000    5245.257089107081       1.0808580542481704e-13 
20000    5245.257089107082       1.3793634455610869e-14 
21000    5245.257089107081       1.5497685982680496e-15 
22000    5245.257089107081       2.0046187399197785e-16 
23000    5245.257089107081       2.6571728978401165e-17 
24000    5245.257089107082       2.815956072023262e-18  
25000    5245.257089107081       3.7692852022056324e-19 
26000    5245.257089107081       4.283161532091588e-20  
27000    5245.25708910708        7.393220532153617e-21  
28000    5245.257089107081       3.2915066257375577e-21 
29000    5245.257089107081       2.5202257460120687e-21 
30000    5245.257089107081       1.8710768547823698e-21 
31000    5245.257089107081       1.3593955804030858e-21 
32000    5245.257089107081       9.91136004657917e-22   
33000    5245.257089107081       7.348508597817891e-22  
34000    5245.257089107081       5.579313865747427e-22  
35000    5245.257089107081       4.340345309679969e-22  
36000    5245.257089107081       3.4619886966683245e-22 
37000    5245.257089107081       2.8083849601700212e-22 
38000    5245.257089107081       2.3206650477895296e-22 
39000    5245.257089107081       1.940282750644271e-22  
40000    5245.257089107081       1.6415650571092754e-22 
41000    5245.257089107081       1.4024142564044578e-22 
42000    5245.257089107081       1.2136292946195098e-22 
43000    5245.257089107081       1.0598666203677586e-22 
44000    5245.257089107081       9.374168318023562e-23  
45000    5245.257089107081       8.34870126676252e-23   
46000    5245.257089107081       7.522530000121666e-23  
47000    5245.257089107081       6.852039555031375e-23  
48000    5245.257089107081       6.257490512992083e-23  
49000    5245.257089107081       5.751440571028228e-23  
50000    5245.257089107082       5.312449555981437e-23  
51000    5245.257089107081       4.9195327147785545e-23 
52000    5245.257089107081       4.6145923576987654e-23 
53000    5245.257089107081       4.3289266948193633e-23 
54000    5245.257089107082       4.099869878108407e-23  
55000    5245.257089107081       3.896124555472318e-23  
56000    5245.257089107082       3.6914714098293627e-23 
57000    5245.257089107081       3.494355109806543e-23  
58000    5245.257089107081       3.3307539992180815e-23 
59000    5245.257089107082       3.165435536079782e-23  
60000    5245.257089107082       3.03822157746478e-23   
61000    5245.257089107082       2.9077237866627015e-23 
62000    5245.257089107082       2.755851968110032e-23  
63000    5245.257089107082       2.6675439702737436e-23 
64000    5245.257089107082       2.5785135834427446e-23 
65000    5245.257089107081       2.5095290582869236e-23 
66000    5245.257089107082       2.428957887089548e-23  
67000    5245.257089107081       2.3633709420565502e-23 
68000    5245.257089107081       2.2916104905645292e-23 
69000    5245.257089107081       2.2091621206519407e-23 
70000    5245.257089107081       2.152766319233049e-23  
71000    5245.257089107081       2.096539632233051e-23  
72000    5245.257089107081       2.0055073284109044e-23 
73000    5245.257089107081       1.953624420425096e-23  
74000    5245.257089107081       1.905170878709905e-23  
75000    5245.257089107081       1.8510124981122242e-23 
76000    5245.257089107081       1.8104246623130544e-23 
77000    5245.257089107081       1.7721176831928407e-23 
78000    5245.257089107081       1.7342918351840434e-23 
79000    5245.257089107081       1.6919890600962837e-23 
80000    5245.257089107081       1.638917261754463e-23  
81000    5245.257089107081       1.6357642339416577e-23 
82000    5245.257089107081       1.6015072366265274e-23 
83000    5245.257089107081       1.56477870074263e-23   
84000    5245.257089107081       1.5507325651916877e-23 
85000    5245.25708910708        1.5148074392510112e-23 
86000    5245.257089107081       1.4913237334702875e-23 
87000    5245.257089107081       1.473827894590117e-23  
88000    5245.257089107081       1.4272855671233073e-23 
89000    5245.257089107081       1.4183950993033192e-23 
90000    5245.257089107081       1.3855565939131822e-23 
91000    5245.257089107081       1.3682076443211414e-23 
92000    5245.257089107081       1.3646921327842282e-23 
93000    5245.257089107081       1.3497881187510146e-23 
94000    5245.257089107081       1.341201645143193e-23  
95000    5245.257089107081       1.3135069468629922e-23 
96000    5245.257089107081       1.2841591670005522e-23 
97000    5245.257089107081       1.2642345398941455e-23 
98000    5245.257089107081       1.249873712556864e-23  
99000    5245.257089107081       1.2378775823965633e-23 
100000   5245.257089107081       1.2336128467435582e-23 
101000   5245.257089107081       1.2057278543347427e-23 
102000   5245.257089107081       1.2130773386115755e-23 
103000   5245.257089107081       1.2025328141084016e-23 
104000   5245.257089107081       1.1867145711087112e-23 
105000   5245.257089107081       1.1700570999477612e-23 
106000   5245.257089107081       1.1782782237282922e-23 
107000   5245.257089107081       1.153723138269818e-23  
108000   5245.257089107081       1.1417963467604121e-23 
109000   5245.257089107081       1.1385641602012523e-23 
110000   5245.257089107081       1.124789313678191e-23  
111000   5245.257089107081       1.1140322506167998e-23 
112000   5245.257089107081       1.1018347165971124e-23 
113000   5245.257089107081       1.1174193395814902e-23 
114000   5245.257089107081       1.0936993549935226e-23 
115000   5245.257089107081       1.091006208787772e-23  
116000   5245.257089107081       1.0814506705232708e-23 
117000   5245.257089107081       1.081550657916805e-23  
118000   5245.257089107081       1.0659322562642033e-23 
119000   5245.257089107081       1.0636298304967423e-23 
120000   5245.257089107081       1.0689530817574113e-23 
121000   5245.257089107081       1.0480959897748248e-23 
122000   5245.257089107081       1.0349889604085545e-23 
123000   5245.257089107081       1.0421308926193135e-23 
124000   5245.257089107081       1.0276446430362543e-23 
125000   5245.257089107081       1.0302628868735545e-23 
126000   5245.257089107081       1.0193725471028988e-23 
127000   5245.257089107081       1.0076182853922966e-23 
128000   5245.257089107081       1.0166672311626146e-23 
129000   5245.257089107081       1.0143298215442107e-23 
130000   5245.257089107081       1.0090831575199285e-23 
131000   5245.257089107081       1.0045434131549725e-23 
132000   5245.257089107081       9.959901050690227e-24  
133000   5245.257089107081       9.912804086566216e-24  
134000   5245.257089107081       9.82543422963246e-24   
135000   5245.257089107081       9.922160869791795e-24  
136000   5245.257089107081       9.771436342273788e-24  
137000   5245.257089107081       9.774586589859488e-24  
138000   5245.257089107081       9.849329101766884e-24  
139000   5245.257089107081       9.821415280398692e-24  
140000   5245.257089107081       9.847863916353405e-24  
141000   5245.257089107081       9.918469459717398e-24  
142000   5245.257089107081       9.769166726539841e-24  
143000   5245.257089107081       9.839169386982133e-24  
144000   5245.257089107081       9.81745325033622e-24   
145000   5245.257089107081       9.775977398474971e-24  
146000   5245.257089107081       9.59200417597612e-24   
147000   5245.257089107081       9.581724623555382e-24  
148000   5245.257089107081       9.445871349907485e-24  
149000   5245.257089107081       9.737899697678426e-24  
150000   5245.257089107081       9.735967657996318e-24  
151000   5245.257089107081       9.64366342491152e-24   
152000   5245.257089107081       9.610581744093514e-24  
153000   5245.257089107081       9.474208317247999e-24  
154000   5245.257089107081       9.508280279196059e-24  
155000   5245.257089107081       9.514624933729506e-24  
156000   5245.257089107081       9.477658999135864e-24  
157000   5245.257089107081       9.615204834457037e-24  
158000   5245.257089107081       9.526880064849475e-24  
159000   5245.257089107081       9.499680744594964e-24  
160000   5245.257089107081       9.416693863005559e-24  
161000   5245.257089107081       9.514719948052991e-24  
162000   5245.257089107081       9.515340505707094e-24  
163000   5245.257089107081       9.551578064816845e-24  
164000   5245.257089107081       9.409048245028874e-24  
165000   5245.257089107081       9.228132942784878e-24  
166000   5245.257089107081       9.373291624880167e-24  
167000   5245.257089107081       9.391824306153196e-24  
168000   5245.257089107081       9.47258721366966e-24   
169000   5245.257089107081       9.337629676729283e-24  
170000   5245.257089107081       9.344328306664346e-24  
171000   5245.257089107081       9.369551953901525e-24  
172000   5245.257089107081       9.429274010105642e-24  
173000   5245.257089107081       9.372291519089776e-24  
174000   5245.257089107081       9.431562427196214e-24  
175000   5245.257089107081       9.383086035032621e-24  
176000   5245.257089107081       9.401948905079782e-24  
177000   5245.257089107081       9.351065252002362e-24  
178000   5245.257089107081       9.343861394668248e-24  
179000   5245.257089107081       9.341820952720902e-24  
180000   5245.257089107081       9.229686402783495e-24  
181000   5245.257089107081       9.299546130264834e-24  
182000   5245.257089107081       9.40786757129938e-24   
183000   5245.257089107081       9.328002492368503e-24  
184000   5245.257089107081       9.363117284119713e-24  
185000   5245.257089107081       9.186107874131035e-24  
186000   5245.257089107081       9.286491127078193e-24  
187000   5245.257089107081       9.244866838231597e-24  
188000   5245.257089107081       9.335668642023274e-24  
189000   5245.257089107081       9.291004516249945e-24  
190000   5245.257089107081       9.271036032731937e-24  
191000   5245.257089107081       9.194525240774183e-24  
192000   5245.257089107081       9.264190035493284e-24  
193000   5245.257089107081       9.202155743927308e-24  
194000   5245.257089107081       9.205640065405997e-24  
195000   5245.257089107081       9.259349640688405e-24  
196000   5245.257089107081       9.273728791875789e-24  
197000   5245.257089107081       9.205284127807754e-24  
198000   5245.257089107081       9.264325921414436e-24  
199000   5245.257089107081       9.278710376439537e-24  
200000   5245.257089107081       9.396546787249852e-24  
201000   5245.257089107081       9.283442425350301e-24  
202000   5245.257089107081       9.188257393622413e-24  
203000   5245.257089107081       9.144286594597337e-24  
204000   5245.257089107081       9.130339768499206e-24  
205000   5245.257089107081       9.042689773851473e-24  
206000   5245.257089107081       9.206048974557181e-24  
207000   5245.257089107081       9.109793438840683e-24  
208000   5245.257089107081       9.184127991190392e-24  
209000   5245.257089107081       9.215001827401757e-24  
210000   5245.257089107081       9.342284178447799e-24  
211000   5245.257089107081       9.202674875748154e-24  
212000   5245.257089107081       9.220154319358463e-24  
213000   5245.257089107081       9.133461870386493e-24  
214000   5245.257089107081       9.209381978754106e-24  
215000   5245.257089107081       9.239914264844917e-24  
216000   5245.257089107081       9.295003084973903e-24  
217000   5245.257089107081       9.237352686224101e-24  
218000   5245.257089107081       9.094124376164695e-24  
219000   5245.257089107081       9.013691623069856e-24  
220000   5245.257089107081       9.076871701201983e-24  
221000   5245.257089107081       9.163981397498349e-24  
222000   5245.257089107081       9.242346500348768e-24  
223000   5245.257089107081       9.098562096026365e-24  
224000   5245.257089107081       9.344645283376883e-24  
225000   5245.257089107081       9.226479236184113e-24  
226000   5245.257089107081       9.226174548822778e-24  
227000   5245.257089107081       9.269580243837685e-24  
228000   5245.257089107081       9.185797308571961e-24  
229000   5245.257089107081       9.288299509506961e-24  
230000   5245.257089107081       9.296220537477225e-24  
231000   5245.257089107081       9.2093755587579e-24    
232000   5245.257089107081       9.255422111272437e-24  
233000   5245.257089107081       9.063738124791682e-24  
234000   5245.257089107081       9.085021518874061e-24  
235000   5245.257089107081       9.354820665921072e-24  
236000   5245.257089107081       9.069289587387496e-24  
237000   5245.257089107081       9.105608792266002e-24  
238000   5245.257089107081       9.253506994795421e-24  
239000   5245.257089107081       9.150985947725202e-24  
240000   5245.257089107081       9.240011886674513e-24  
241000   5245.257089107081       9.168036447889608e-24  
242000   5245.257089107081       9.170295932226019e-24  
243000   5245.257089107081       9.160508796650402e-24  
244000   5245.257089107081       9.148680901430045e-24  
245000   5245.257089107081       9.103160192451968e-24  
246000   5245.257089107081       9.17257621211791e-24   
247000   5245.257089107081       9.037495694834845e-24  
248000   5245.257089107081       9.107582165982641e-24  
249000   5245.257089107081       9.149299597084587e-24  
250000   5245.257089107081       9.205817846238538e-24  
251000   5245.257089107081       9.202789588896545e-24  
252000   5245.257089107081       9.121653816526811e-24  
253000   5245.257089107081       9.167057037522546e-24  
254000   5245.257089107081       9.328794860817137e-24  
255000   5245.257089107081       9.125288499398665e-24  
256000   5245.257089107081       9.316115381780218e-24  
257000   5245.257089107081       9.301408666728025e-24  
258000   5245.257089107081       9.101881368734267e-24  
259000   5245.257089107081       9.15326136216298e-24   
260000   5245.257089107081       9.190908746705091e-24  
261000   5245.257089107081       9.223722292516703e-24  
262000   5245.257089107081       9.148811633415034e-24  
263000   5245.257089107081       9.095056574382532e-24  
264000   5245.257089107081       9.180789985513708e-24  
265000   5245.257089107081       9.035548796619752e-24  
266000   5245.257089107081       9.224006054318103e-24  
267000   5245.257089107081       9.193758455518283e-24  
268000   5245.257089107081       9.201109431063219e-24  
269000   5245.257089107081       9.388599123048584e-24  
270000   5245.257089107081       9.122351239874926e-24  
271000   5245.257089107081       9.148386082090307e-24  
272000   5245.257089107081       9.182449994835938e-24  
273000   5245.257089107081       9.234404225708406e-24  
274000   5245.257089107081       9.266244299622083e-24  
275000   5245.257089107081       9.148174187581182e-24  
276000   5245.257089107081       9.31164818705586e-24   
277000   5245.257089107081       9.132994014287013e-24  
278000   5245.257089107081       9.093744214066394e-24  
279000   5245.257089107081       9.207569710566412e-24  
280000   5245.257089107081       9.242800482312677e-24  
281000   5245.257089107081       9.063655493131116e-24  
282000   5245.257089107081       9.184880011016829e-24  
283000   5245.257089107081       9.179801181906892e-24  
284000   5245.257089107081       9.149410688176058e-24  
285000   5245.257089107081       9.274829451917781e-24  
286000   5245.257089107081       9.26501548706796e-24   
287000   5245.257089107081       9.056459092737393e-24  
288000   5245.257089107081       9.289036908303951e-24  
289000   5245.257089107081       9.01457669739721e-24   
290000   5245.257089107081       9.160269672657273e-24  
291000   5245.257089107081       9.079806751648354e-24  
292000   5245.257089107081       9.10015149238299e-24   
293000   5245.257089107081       9.208529607728031e-24  
294000   5245.257089107081       9.236090433783655e-24  
295000   5245.257089107081       9.174707174381886e-24  
296000   5245.257089107081       9.080787721860967e-24  
297000   5245.257089107081       9.172697836358403e-24  
298000   5245.257089107081       9.124921225222091e-24  
299000   5245.257089107081       9.126301818285973e-24  
300000   5245.257089107081       9.104888172597228e-24  
301000   5245.257089107081       9.24729923123899e-24   
302000   5245.257089107081       9.138170585334045e-24  
303000   5245.257089107081       9.23387500424922e-24   
304000   5245.257089107081       9.243775990277422e-24  
305000   5245.257089107081       9.167227294008804e-24  
306000   5245.257089107081       9.271078598091772e-24  
307000   5245.257089107081       9.12591408913879e-24   
308000   5245.257089107081       9.239220087009738e-24  
309000   5245.257089107081       9.204722770457734e-24  
310000   5245.257089107081       9.24627566844484e-24   
311000   5245.257089107081       9.153395823853604e-24  
312000   5245.257089107081       9.224673803591148e-24  
313000   5245.257089107081       9.108100104207497e-24  
314000   5245.257089107081       9.128048356085329e-24  
315000   5245.257089107081       9.030937412509924e-24  
316000   5245.257089107081       9.108760339438551e-24  
317000   5245.257089107081       9.223630351301986e-24  
318000   5245.257089107081       9.190276335773306e-24  
319000   5245.257089107081       9.246366850586517e-24  
320000   5245.257089107081       9.080653224218742e-24  
321000   5245.257089107081       9.190986744378484e-24  
322000   5245.257089107081       9.083868559188307e-24  
323000   5245.257089107081       9.225042680519792e-24  
324000   5245.257089107081       9.145692172039158e-24  
325000   5245.257089107081       9.169784368086261e-24  
326000   5245.257089107081       9.079507802209245e-24  
327000   5245.257089107081       9.089381264431135e-24  
328000   5245.257089107081       9.194863459028081e-24  
329000   5245.257089107081       9.144953479654456e-24  
330000   5245.257089107081       9.167133284985306e-24  
331000   5245.257089107081       8.998108977067348e-24  
332000   5245.257089107081       9.128105739905035e-24  
333000   5245.257089107081       9.124318028494806e-24  
334000   5245.257089107081       9.205131533385219e-24  
335000   5245.257089107081       9.147993011905693e-24  
336000   5245.257089107081       9.246547586990366e-24  
337000   5245.257089107081       9.115524836015814e-24  
338000   5245.257089107081       9.08772714597318e-24   
339000   5245.257089107081       9.04233271229812e-24   
340000   5245.257089107081       9.145530184657272e-24  
341000   5245.257089107081       9.229535235558732e-24  
342000   5245.257089107081       9.143871822620271e-24  
343000   5245.257089107081       9.094310082370034e-24  
344000   5245.257089107081       9.162622319087402e-24  
345000   5245.257089107081       9.168470048628017e-24  
346000   5245.257089107081       8.997684762222225e-24  
347000   5245.257089107081       9.182493186552634e-24  
348000   5245.257089107081       9.129384191652382e-24  
349000   5245.257089107081       9.235438194986145e-24  
350000   5245.257089107081       9.202188906465621e-24  
351000   5245.257089107081       9.268754570639737e-24  
352000   5245.257089107081       9.179520207743197e-24  
353000   5245.257089107081       8.997547977950284e-24  
354000   5245.257089107081       9.092384722471128e-24  
355000   5245.257089107081       9.14517845008382e-24   
356000   5245.257089107081       9.33049953632829e-24   
357000   5245.257089107081       9.188666391277831e-24  
358000   5245.257089107081       9.095022427293616e-24  
359000   5245.257089107081       9.227483423988182e-24  
360000   5245.257089107081       9.15813283144376e-24   
361000   5245.257089107081       9.218259145710723e-24  
362000   5245.257089107081       9.207664669945368e-24  
363000   5245.257089107081       9.344115754769891e-24  
364000   5245.257089107081       9.051274323200917e-24  
365000   5245.257089107081       9.063428170131978e-24  
366000   5245.257089107081       9.244353839964845e-24  
367000   5245.257089107081       9.1949983750362e-24    
368000   5245.257089107081       9.25829458375909e-24   
369000   5245.257089107081       9.257267166380307e-24  
370000   5245.257089107081       9.20024752831733e-24   
371000   5245.257089107081       9.068598872682788e-24  
372000   5245.257089107081       9.211672657485915e-24  
373000   5245.257089107081       9.061254105852293e-24  
374000   5245.257089107081       9.21077664863084e-24   
375000   5245.257089107081       9.08967422340393e-24   
376000   5245.257089107081       9.221554504694983e-24  
377000   5245.257089107081       9.117836277896338e-24  
378000   5245.257089107081       9.205765010291044e-24  
379000   5245.257089107081       9.10458283800314e-24   
380000   5245.257089107081       9.25490673033994e-24   
381000   5245.257089107081       9.105485412894046e-24  
382000   5245.257089107081       9.085911113853424e-24  
383000   5245.257089107081       9.033526587625857e-24  
384000   5245.257089107081       9.042373870292516e-24  
385000   5245.257089107081       9.137148802172228e-24  
386000   5245.257089107081       9.132553372726897e-24  
387000   5245.257089107081       9.207230426666338e-24  
388000   5245.257089107081       9.16430393291186e-24   
389000   5245.257089107081       9.147493428244308e-24  
390000   5245.257089107081       9.105725194741344e-24  
391000   5245.257089107081       9.164016607952822e-24  
392000   5245.257089107081       9.148659511541248e-24  
393000   5245.257089107081       9.191630879039686e-24  
394000   5245.257089107081       9.108905526060491e-24  
395000   5245.257089107081       9.080944142746978e-24  
396000   5245.257089107081       9.328620467738403e-24  
397000   5245.257089107081       9.155318381579181e-24  
398000   5245.257089107081       9.156101372495717e-24  
399000   5245.257089107081       9.179999823805093e-24  
400000   5245.257089107081       8.92814834614378e-24   
401000   5245.257089107081       9.143064712920901e-24  
402000   5245.257089107081       9.17160081733249e-24   
403000   5245.257089107081       9.12708859413393e-24   
404000   5245.257089107081       9.123900290124047e-24  
405000   5245.257089107081       9.188044538511674e-24  
406000   5245.257089107081       9.166192753776384e-24  
407000   5245.257089107081       9.187534904665108e-24  
408000   5245.257089107081       9.191328771593903e-24  
409000   5245.257089107081       9.266571992653092e-24  
410000   5245.257089107081       9.141765333099489e-24  
411000   5245.257089107081       9.157203027033492e-24  
412000   5245.257089107081       9.298061446480239e-24  
413000   5245.257089107081       9.103233553859003e-24  
414000   5245.257089107081       9.128406412551895e-24  
415000   5245.257089107081       9.161823236663282e-24  
416000   5245.257089107081       9.092913220362208e-24  
417000   5245.257089107081       9.195190287995654e-24  
418000   5245.257089107081       9.179374462760165e-24  
419000   5245.257089107081       9.270079088382861e-24  
420000   5245.257089107081       9.115209682428825e-24  
421000   5245.257089107081       9.03831720157764e-24   
422000   5245.257089107081       9.040690262465654e-24  
423000   5245.257089107081       9.108410035150026e-24  
424000   5245.257089107081       9.060613019960808e-24  
425000   5245.257089107081       9.086164969909154e-24  
426000   5245.257089107081       9.05551990692735e-24   
427000   5245.257089107081       9.139074392454374e-24  
428000   5245.257089107081       9.171061058453871e-24  
429000   5245.257089107081       9.195299836337686e-24  
430000   5245.257089107081       9.086107751323822e-24  
431000   5245.257089107081       9.167379563085316e-24  
432000   5245.257089107081       8.996393831933606e-24  
433000   5245.257089107081       9.115389361853568e-24  
434000   5245.257089107081       9.124254527740505e-24  
435000   5245.257089107081       9.224949184960657e-24  
436000   5245.257089107081       9.164598862863377e-24  
437000   5245.257089107081       9.196615017183332e-24  
438000   5245.257089107081       9.127357783650013e-24  
439000   5245.257089107081       9.121268573114276e-24  
440000   5245.257089107081       9.219523943914393e-24  
441000   5245.257089107081       9.102195486468819e-24  
442000   5245.257089107081       9.178721757549793e-24  
443000   5245.257089107081       9.165857011647235e-24  
444000   5245.257089107081       9.16607218730498e-24   
445000   5245.257089107081       9.129922392225733e-24  
446000   5245.257089107081       9.071836328559191e-24  
447000   5245.257089107081       9.19582599854157e-24   
448000   5245.257089107081       9.217792183509831e-24  
449000   5245.257089107081       9.176546796038873e-24  
450000   5245.257089107081       9.18566668697398e-24   
451000   5245.257089107081       9.130737099519897e-24  
452000   5245.257089107081       9.201974872692695e-24  
453000   5245.257089107081       9.254312128546275e-24  
454000   5245.257089107081       9.14212762684472e-24   
455000   5245.257089107081       9.147690560479654e-24  
456000   5245.257089107081       9.244859721408e-24     
457000   5245.257089107081       9.278927749152761e-24  
458000   5245.257089107081       9.074287556817358e-24  
459000   5245.257089107081       9.12700484418204e-24   
460000   5245.257089107081       9.044045737233219e-24  
461000   5245.257089107081       9.041531991732051e-24  
462000   5245.257089107081       9.226153380978121e-24  
463000   5245.257089107081       9.187327560358103e-24  
464000   5245.257089107081       9.090122347696772e-24  
465000   5245.257089107081       9.089117823568262e-24  
466000   5245.257089107081       9.144024657885391e-24  
467000   5245.257089107081       9.194462786120075e-24  
468000   5245.257089107081       9.139359886719994e-24  
469000   5245.257089107081       9.092299369721181e-24  
470000   5245.257089107081       9.082881917627003e-24  
471000   5245.257089107081       9.180557557245562e-24  
472000   5245.257089107081       9.251194681638858e-24  
473000   5245.257089107081       9.30977670493023e-24   
474000   5245.257089107081       9.037751178579327e-24  
475000   5245.257089107081       9.233811314365319e-24  
476000   5245.257089107081       9.257813388709737e-24  
477000   5245.257089107081       9.136647826164835e-24  
478000   5245.257089107081       9.105376368554335e-24  
479000   5245.257089107081       9.096048367791075e-24  
480000   5245.257089107081       9.119344732439317e-24  
481000   5245.257089107081       9.151733563365804e-24  
482000   5245.257089107081       9.10762425429546e-24   
483000   5245.257089107081       9.206753241546771e-24  
484000   5245.257089107081       9.074373145099798e-24  
485000   5245.257089107081       9.143350885099221e-24  
486000   5245.257089107081       9.136614953446285e-24  
487000   5245.257089107081       9.136028385338712e-24  
488000   5245.257089107081       9.093504714552833e-24  
489000   5245.257089107081       9.2732893846888e-24    
490000   5245.257089107081       9.150607896026007e-24  
491000   5245.257089107081       9.092059406301609e-24  
492000   5245.257089107081       9.125305515317906e-24  
493000   5245.257089107081       9.118372864999811e-24  
494000   5245.257089107081       9.20201140884006e-24   
495000   5245.257089107081       9.041523928820694e-24  
496000   5245.257089107081       9.215617851028628e-24  
497000   5245.257089107081       9.201221808977975e-24  
498000   5245.257089107081       9.212464646264771e-24  
499000   5245.257089107081       9.074730129862448e-24  
500000   5245.257089107081       9.233670339359327e-24  


==> blobs_iso.txt <==
1        40406.760529466395      19530.3844116223       
2        40406.7605294664        17110.421806516948     
3        40382.14923751256       15573.673285605499     
4        40333.9616630331        14863.414788155838     
5        40264.153936501985      14925.105494258714     
6        40175.4227730258        15706.546512638975     
7        40070.94753867797       17157.964987341627     
8        39954.04453165381       19232.045482018668     
9        39827.7487682172        21883.924907837583     
10       39694.37591048335       25071.162798007823     
11       39555.1510072995        28753.69527405948      
12       39410.00196488867       32893.778428100646     
13       39257.592957421126      37455.92489388668      
14       39095.62356213705       42406.83595030162      
15       38921.36492636274       47715.330472574926     
16       38732.36509868682       53352.27132372571      
17       38527.237420543024      59290.48928822595      
18       38306.43808077953       65504.70433673729      
19       38072.92305715091       71971.44383396102      
20       37832.53695297849       78668.95723025913      
21       37593.93858781761       85577.12678788068      
22       37367.87607909879       92677.37396502348      
23       37165.79118708741       99952.56119894503      
24       36998.056451949604      107386.88897774545     
25       36872.389040596194      114965.78825484916     
26       36792.908143104265      122675.80842662913     
27       36760.001304477766      130504.50124854586     
28       36770.85354106674       138440.3011958811      
29       36820.30502046669       146472.4028701053      
30       36901.729746181816      154590.6361013155      
31       37007.7844223542        162785.33939341723     
32       37130.98268725854       171047.23229694605     
33       37264.08015713216       179367.28717297793     
34       37400.292441531616      187736.60063258038     
35       37533.41058141172       196146.26470628814     
36       37657.877827901684      204587.23752921182     
37       37768.83988683647       213050.21303870095     
38       37862.13272313144       221525.4889014338      
39       37934.1934592488        230002.83165646155     
40       37981.96906525562       238471.33793815807     
41       38002.99118618051       246919.2907085916      
42       37995.57256718546       255334.00979121603     
43       37958.944058090616      263701.6968001808      
44       37893.98693513908       272007.27598576125     
45       37801.14058261777       280234.2347953893      
46       37681.55601381308       288364.4713516981      
47       37537.70201237538       296378.16084789473     
48       37372.683126896176      304253.65920466074     
49       37191.0716020402        311967.46993699984     
50       36994.61472992937       319494.30783129943     
51       36789.89309619102       326807.29819720605     
52       36584.068367515865      333878.3497259317      
53       36379.41704302834       340678.7300093891      
54       36187.19757132373       347179.8566368776      
55       36005.22552653741       353354.2969865729      
56       35831.37218391854       359176.9448154409      
57       35673.5994958904        364626.2978487572      
58       35534.81915106701       369685.6846066334      
59       35411.83476931804       374344.2056496022      
60       35307.85722860632       378597.14473271463     
61       35225.80866188204       382445.74318930873     
62       35165.88094217243       385896.4790440239      
63       35127.912594123816      388960.1876590134      
64       35108.350578650694      391651.3458606809      
65       35107.716911515476      393987.6136413888      
66       35126.757099636474      395989.4543489653      
67       35164.36773016776       397679.5526006588      
68       35224.36023232607       399081.90118943475     
69       35309.6009220722        400220.686746637       
70       35420.05480461794       401119.2373672779      
71       35554.91171421347       401799.2183574745      
72       35709.50142963828       402280.0869954074      
73       35881.843722639765      402578.7411451203      
74       36067.42093174463       402709.39713771525     
75       36265.29218303902       402683.83303202904     
76       36477.607719993684      402512.032224338       
77       36698.0324774755        402203.04711263184     
78       36923.678211537415      401765.8144000205      
79       37150.75866790604       401209.75543447776     
80       37377.99066138789       400545.14681892114     
81       37607.66783978215       399783.3074685529      
82       37837.500059742146      398936.61681535933     
83       38065.77393068153       398018.35063014727     
84       38285.3976976885        397042.3471796045      
85       38494.507870280075      396022.565668541       
86       38696.955365949005      394972.6296656204      
87       38900.330016566484      393905.4431498418      
88       39103.12450545413       392832.91753977805     
89       39301.017297918304      391765.7687095943      
90       39490.43764269237       390713.2995387218      
91       39671.06356387628       389683.1436099706      
92       39847.596887952495      388681.065320173       
93       40013.17178260899       387710.94977900665     
94       40165.98178708883       386775.0216290432      
95       40309.290002244576      385874.21450703515     
96       40444.842343731165      385008.56922602456     
97       40573.482899934104      384177.55479379324     
98       40692.32595932573       383380.2493132951      
99       40804.68789863392       382615.38623204414     
100      40911.90282068237       381881.3402933881      
101      41009.950613575704      381176.1326910811      
102      41100.427228327855      380497.4705650033      
103      41184.57630654402       379842.7989813918      
104      41258.78908886869       379209.35731803125     
105      41319.83331155311       378594.171197537       
106      41377.43917361746       377993.79909230594     
107      41433.68199122002       377403.7398833666      
108      41481.15788664679       376817.7260573865      
109      41523.79796329526       376227.3568536616      
110      41564.069001827775      375622.4421403849      
111      41603.828883523565      374992.12176046683     
112      41649.99727163938       374326.4854967641      
113      41697.396533276835      373618.182546347       
114      41739.211692186065      372863.5021286329      
115      41784.73414955245       372062.6788311537      
116      41834.46648088713       371219.5324370197      
117      41890.065735827615      370340.6866485506      
118      41946.853204494095      369434.5198634949      
119      42005.73859314264       368509.9891620246      
120      42067.0980213568        367575.56993111654     
121      42138.08746196865       366638.47519704123     
122      42221.71792996536       365704.1262879729      
123      42314.34831204098       364775.88284834597     
124      42408.98202570708       363855.1867746098      
125      42504.13193489622       362942.12756718724     
126      42602.41579987546       362036.09583051177     
127      42705.48418105522       361136.1811847786      
128      42802.61033780922       360241.37381091673     
129      42889.14876806586       359350.91759688436     
130      42976.15578178577       358464.9853124815      
131      43067.51173621589       357585.42832095805     
132      43159.12631108227       356716.1069530594      
133      43248.085598438985      355862.43851382716     
134      43328.342569570304      355030.2108356641      
135      43405.217375874905      354224.1038032804      
136      43482.80585038034       353446.52661449247     
137      43557.421209181935      352697.2592669687      
138      43624.66765378743       351973.9890211547      
139      43684.36149593514       351273.36593580147     
140      43740.42447541641       350592.0020793638      
141      43791.04673192281       349927.01611887827     
142      43835.825127795615      349276.0977213665      
143      43878.58490185554       348637.3226104849      
144      43918.23425108768       348008.93419714074     
145      43950.03116772793       347389.2035947882      
146      43974.15662389624       346776.45269059454     
147      43995.92829400425       346169.2694041598      
148      44014.980794943025      345566.7907019893      
149      44027.295712608866      344968.81259937375     
150      44030.837295839636      344375.6030044696      
151      44034.86217041913       343787.6143287609      
152      44045.37288667452       343205.4305957159      
153      44062.738763977075      342630.0283522421      
154      44074.4798461737        342063.12606343895     
155      44081.06786767487       341507.36512822827     
156      44089.97493326285       340966.18870749226     
157      44102.91671962458       340443.3707676773      
158      44121.9833500386        339942.2433864942      
159      44152.8471978538        339464.87089789886     
160      44188.514903332085      339011.55382426636     
161      44230.2371566784        338580.8387111961      
162      44273.711800813944      338169.85457307444     
163      44315.8957318147        337774.7337851004      
164      44359.251899941584      337391.0330059831      
165      44403.6329642786        337014.06294918264     
166      44446.36130135378       336638.97245691315     
167      44490.239367560884      336260.7033971077      
168      44540.89446465994       335874.16797368776     
169      44595.28538468101       335474.67538125516     
170      44651.255456295126      335058.296103865       
171      44703.44293999396       334621.9700735175      
172      44754.97228160678       334163.4119199862      
173      44812.66003801616       333680.99202419305     
174      44870.87585277773       333173.75125715084     
175      44931.143302548284      332641.55911317526     
176      44998.459798882686      332085.2565403854      
177      45066.07321661734       331506.538433923       
178      45133.86729052443       330907.43669303134     
179      45211.13725174875       330289.61855418375     
180      45293.05702628673       329654.0190709641      
181      45371.29111963725       329001.1338571716      
182      45452.28745056422       328331.65535160666     
183      45535.35791260604       327646.71983493527     
184      45616.944957611624      326947.45087635855     
185      45694.93148806024       326234.2945973638      
186      45767.01588864951       325506.7948524114      
187      45832.02474140928       324763.9272734263      
188      45893.73138163334       324004.75438362476     
189      45954.49103602155       323229.23268504033     
190      46003.78988153134       322439.0424647137      
191      46039.284813975835      321638.16841669474     
192      46062.47002594046       320832.9401985867      
193      46082.93333281678       320031.38358686987     
194      46098.21772935977       319241.8684953221      
195      46113.60254033217       318471.27768483985     
196      46135.40248494109       317723.2779234044      
197      46163.93357128908       316997.43498046126     
198      46196.27159404211       316289.6004010407      
199      46225.21721970335       315593.4241734115      
200      46248.99878793589       314902.4280579683      
201      46265.63228486766       314211.8548631472      
202      46278.14205304143       313519.557901417       
203      46286.86988789324       312825.6636435501      
204      46289.63295504474       312131.38233700313     
205      46299.143398205124      311437.69590056955     
206      46317.2512455451        310744.59880595095     
207      46334.849708393944      310051.27144420147     
208      46350.21491426607       309357.0923136447      
209      46363.29271621333       308662.85507773404     
210      46379.0040272049        307971.3813819859      
211      46398.19050678826       307287.2161979155      
212      46422.48943428658       306615.77526887256     
213      46451.22912837907       305962.43377723126     
214      46480.72687704522       305331.7220969835      
215      46513.93492782095       304726.63602331374     
216      46549.92374527967       304148.1226029206      
217      46586.87901052372       303594.8133512954      
218      46629.97247446623       303063.02440438315     
219      46676.86456172274       302547.0057095938      
220      46724.5965883684        302039.41285170923     
221      46769.91356982717       301531.98120398214     
222      46813.938393175         301016.36710604385     
223      46862.17355568707       300485.04050012794     
224      46910.09395442737       299932.04258272133     
225      46954.144142281584      299353.4564250467      
226      46999.71067402345       298747.4848474949      
227      47048.64766445513       298114.08617925603     
228      47100.62018334684       297454.3346474644      
229      47147.676194211424      296769.9070566404      
230      47190.18784666697       296063.047367302       
231      47224.58142875749       295336.9882753771      
232      47254.343504132434      294596.3551077554      
233      47278.33145322974       293846.9263370916      
234      47301.307490196195      293094.52672262717     
235      47326.295169111916      292343.55252896145     
236      47352.82091290879       291596.06034086394     
237      47381.56846442474       290852.07199814904     
238      47411.62351047715       290110.9735710771      
239      47433.867430221886      289373.18462953734     
240      47447.06909545113       288641.0687362809      
241      47456.725672423534      287918.5447537223      
242      47468.84764808039       287209.78402628674     
243      47477.52809454315       286517.9232141792      
244      47490.7108651894        285844.4115080855      
245      47508.83972024358       285188.93975872896     
246      47528.96271424818       284549.6159201299      
247      47550.01798667984       283923.2996137223      
248      47572.56713278761       283306.2550426489      
249      47599.48889766037       282695.0464956633      
250      47629.19070522975       282087.2382104076      
251      47651.36586853747       281481.5522052038      
252      47663.84353601969       280877.47554571327     
253      47672.23657465127       280274.52033534454     
254      47681.88294360002       279671.5159725685      
255      47686.665802938274      279066.34816248156     
256      47689.27354374337       278456.29964625824     
257      47693.0392029987        277838.83755355707     
258      47694.1102899026        277212.4620930332      
259      47688.84057960815       276577.14204510464     
260      47685.458502385496      275934.1041019227      
261      47688.59995912392       275285.2390732471      
262      47696.02334149358       274632.6945534841      
263      47709.82363415569       273978.969617692       
264      47724.151687020174      273327.2148731319      
265      47735.6718819256        272681.15709884645     
266      47746.939570319926      272044.4769104989      
267      47758.84797630634       271420.0509325012      
268      47769.331017537486      270809.4579243661      
269      47778.55034311306       270212.79414090037     
270      47792.90038575118       269628.850475139       
271      47820.21665589522       269055.77297340863     
272      47846.94739986029       268492.00869498355     
273      47868.964360877224      267937.04825898557     
274      47890.07736707029       267391.61383165926     
275      47907.86556860502       266857.24711204326     
276      47922.5526409225        266335.49171225127     
277      47943.77117119404       265827.0664796005      
278      47969.352236056744      265331.4221782382      
279      47994.84451392891       264846.7831527407      
280      48017.25226444841       264370.47696690785     
281      48032.37890622688       263899.1994274769      
282      48042.14156902502       263428.9637044625      
283      48049.76170530846       262954.9830924171      
284      48066.62315695943       262472.03632699035     
285      48098.27815054282       261975.36364134037     
286      48131.490962441254      261461.54793811718     
287      48159.07074632447       260928.92519616114     
288      48181.50781631823       260377.5269773366      
289      48197.32237448064       259808.78129640545     
290      48210.30036385494       259225.11761010226     
291      48217.77827864667       258629.55575614987     
292      48219.45355742217       258025.38985918052     
293      48221.98048000636       257416.05206415334     
294      48224.86422307611       256805.14356245138     
295      48238.8056552812        256196.5150258407      
296      48262.55126937642       255594.2650729952      
297      48278.63506151877       255002.56572059516     
298      48281.66367816922       254425.20830411997     
299      48274.32119357787       253864.91906018843     
300      48261.643956491534      253322.78142098853     
301      48254.79658423243       252798.0509571831      
302      48253.494744835         252288.33670076585     
303      48249.36676879009       251789.93312378015     
304      48239.49846697681       251298.16437054434     
305      48227.2400899824        250807.8833511311      
306      48217.58310336751       250314.29928804294     
307      48207.68723083631       249813.87992631964     
308      48197.20481216376       249304.8091525561      
309      48189.58625247101       248786.81054658006     
310      48186.80577120791       248260.63972627767     
311      48189.86922586853       247727.63317228816     
312      48196.00155408784       247189.3850236227      
313      48210.071878998075      246647.35605176652     
314      48226.885197003015      246102.32386243218     
315      48242.25724172547       245553.91397465003     
316      48257.76411826951       245000.562956441       
317      48271.74405001875       244439.9819927176      
318      48296.508071148135      243869.85736867628     
319      48325.97527276148       243288.44317834845     
320      48348.23269755093       242694.77824183964     
321      48366.35395089431       242088.46859807594     
322      48390.49384650478       241469.30302043047     
323      48421.508043762056      240837.10588859406     
324      48456.16311150124       240191.99454731215     
325      48484.35227725051       239534.8111456481      
326      48506.507566715816      238867.32905198314     
327      48530.97960396067       238192.05054904617     
328      48554.230743016         237511.73772181745     
329      48571.86340838633       236828.937925227       
330      48580.721193101         236145.70819549827     
331      48585.111827186985      235463.62499376255     
332      48591.16681638981       234784.0082291131      
333      48595.634810737894      234108.18444978635     
334      48601.717578353564      233437.66571193901     
335      48607.192747028595      232774.23246269752     
336      48602.2008273202        232119.92971441447     
337      48589.94639561204       231476.92100869474     
338      48572.836514244016      230847.11879096387     
339      48553.51669462834       230231.66140037452     
340      48540.95235622909       229630.54848523962     
341      48534.55469996047       229042.74716975837     
342      48518.145619896066      228466.73217106427     
343      48497.73584061935       227901.03995033255     
344      48476.997155033685      227344.41834535706     
345      48457.97250436789       226795.6308129522      
346      48448.274660802286      226253.40846919522     
347      48442.37838770749       225716.83257526797     
348      48439.407826508796      225185.87510824658     
349      48443.785329700906      224661.6279957003      
350      48451.35262909501       224145.98308949522     
351      48457.07625895371       223640.89946495046     
352      48459.77480625876       223147.68828431575     
353      48461.363181929366      222666.7362053532      
354      48458.47587770192       222197.7667166745      
355      48455.28403816842       221740.38109887825     
356      48455.58366317947       221294.44958770712     
357      48455.64977025575       220860.05800963537     
358      48458.99529081315       220437.14653944285     
359      48463.28105650497       220025.3058619008      
360      48472.416024647915      219623.97721512502     
361      48482.91567317407       219232.78959683728     
362      48492.616654518926      218851.6001914954      
363      48501.43618301506       218480.09979066855     
364      48505.402137205405      218117.20143958938     
365      48509.17065763191       217760.5701180945      
366      48514.21843218436       217406.6054115021      
367      48520.37342893745       217050.97928118505     
368      48523.74453184027       216689.53750276114     
369      48521.03789054158       216319.22549495974     
370      48514.169415651435      215938.74123398104     
371      48498.99772025831       215548.70620007458     
372      48474.20037629069       215151.2463958077      
373      48449.587245068135      214749.07225035696     
374      48430.779015758926      214344.40743471263     
375      48414.55201468082       213938.24099226558     
376      48397.54516858638       213530.20993599854     
377      48381.10897371983       213119.06246996653     
378      48363.04936579735       212703.3791156379      
379      48340.72494892901       212282.21370338122     
380      48323.7341671712        211855.4968674853      
381      48306.75748578939       211424.21483605437     
382      48291.437695768866      210990.3729944074      
383      48277.84892499242       210556.63057972747     
384      48263.99912430452       210125.52530814707     
385      48250.412910324434      209698.50870930235     
386      48241.26305297237       209275.25893828506     
387      48233.33602660987       208853.63271661286     
388      48231.42058878864       208430.28247497595     
389      48226.34314251109       208001.64780769806     
390      48213.74179555964       207564.89132141136     
391      48209.43059804644       207118.49443621992     
392      48212.07823017378       206662.57500434856     
393      48211.25784014237       206199.02463716315     
394      48201.309966271765      205731.10417184696     
395      48190.93271258962       205262.28329848225     
396      48188.06890329657       204795.11714171138     
397      48182.23367940509       204330.97013389526     
398      48164.70442181631       203870.41252137994     
399      48142.33183374782       203413.78947757065     
400      48123.65766946483       202961.69770915504     
401      48105.0854494951        202515.21031671023     
402      48088.06304964875       202075.70753760438     
403      48068.8011899967        201644.30791631923     
404      48043.21982729897       201221.1633764965      
405      48017.814149793245      200805.08423122007     
406      47999.11019191586       200393.77242335366     
407      47988.690052810285      199984.40287113123     
408      47980.27778883624       199574.0431393815      
409      47969.48173297289       199159.7402786619      
410      47954.08223473864       198738.46210261981     
411      47946.661535126696      198307.12366125884     
412      47951.134146684         197862.85324072966     
413      47954.44107825625       197403.4710895086      
414      47956.6273803007        196927.9017746315      
415      47953.44148757284       196436.19765025502     
416      47944.74127832524       195929.16472478557     
417      47934.21618257429       195407.95374556264     
418      47922.27320857033       194873.94738074447     
419      47913.071110630204      194328.87293169        
420      47906.40469339607       193774.83776754854     
421      47897.602469515565      193214.19924999657     
422      47885.33663206092       192649.47970779534     
423      47872.398549531834      192083.4746311385      
424      47855.99912979812       191519.38783972172     
425      47838.07118318692       190960.73752221902     
426      47822.84987285063       190411.0485411831      
427      47808.62611439997       189873.5697514989      
428      47794.58324084141       189351.13789124636     
429      47781.11764883095       188846.11853642625     
430      47767.77287672337       188360.36806945028     
431      47757.78090804535       187895.25836606396     
432      47755.34844780674       187451.78545524014     
433      47757.01301505581       187030.66261462835     
434      47759.57453743746       186632.2456888146      
435      47759.080855406406      186256.26351999585     
436      47752.54192079946       185901.5142996794      
437      47739.61488198418       185565.69694372982     
438      47719.1119696561        185245.38175437943     
439      47693.308013551454      184936.02844260665     
440      47662.67527698591       184632.02846903136     
441      47632.305467371814      184326.8629350461      
442      47605.54919258958       184013.4913129866      
443      47587.54326554068       183685.0057517487      
444      47571.22750893783       183335.45537596245     
445      47555.47819561163       182960.6104657231      
446      47543.97744944959       182558.369870487       
447      47533.227313221454      182128.60119505398     
448      47521.05206785597       181672.45214751354     
449      47512.08540017037       181191.4729933979      
450      47502.953067444985      180687.00866930932     
451      47490.69939944552       180160.09133027348     
452      47478.54111652013       179611.69938631353     
453      47467.776452817496      179043.14395734205     
454      47452.570733553875      178456.5168377666      
455      47427.74832060961       177855.18166459826     
456      47402.5164520897        177244.00574797296     
457      47382.439369645785      176628.85315710536     
458      47367.26319717642       176015.3889536268      
459      47358.8387336044        175407.99264835424     
460      47345.669034151106      174809.44110277423     
461      47326.383656166836      174221.31306135788     
462      47310.39274476153       173644.69112112856     
463      47302.67525156793       173080.7496903712      
464      47297.536363015075      172531.04195724693     
465      47288.63902628583       171997.52898742407     
466      47269.81424354153       171482.45551765634     
467      47246.80071280934       170988.1108793  0.00734
468      47225.58322504395       170516.43168993792     
469      47206.651644394806      170068.45055263583     
470      47188.02060626438       169643.77168004063     
471      47172.583505958086      169240.3375770263      
472      47160.009365937796      168854.6181815679      
473      47147.72458971516       168482.15514216523     
474      47135.68142737227       168118.3162867746      
475      47128.98911817227       167759.0950970839      
476      47120.06121157481       167401.61758917273     
477      47103.197484148164      167043.9283037571      
478      47082.04335708367       166684.23793774706     
479      47060.33935213324       166320.50326295017     
480      47041.72130212594       165950.69936918        
481      47022.97061421906       165573.29546267656     
482      47005.98656306334       165187.43287787985     
483      46984.97550522912       164792.69694717732     
484      46965.910916925284      164388.66032792977     
485      46948.34974789817       163974.4868114651      
486      46931.03767519324       163548.82331816663     
487      46911.10653619696       163110.04401684087     
488      46891.05823325021       162656.76282988206     
489      46869.5878058345        162188.43809813587     
490      46840.573037961614      161705.84305352977     
491      46804.7660637828        161211.20034922415     
492      46766.347639198386      160707.9374252007      
493      46733.79585996177       160200.24448580356     
494      46708.71575303867       159692.67660047355     
495      46685.62363666475       159189.84981794227     
496      46666.923283764554      158696.09518838904     
497      46650.017470628874      158215.00276783344     
498      46634.91143328205       157748.99955344308     
499      46622.09833775984       157299.17364325846     
500      46608.23786016364       156865.40469405588     
501      46589.60092523928       156446.68832461743     
502      46567.29340421737       156041.5391908805      
503      46544.789751376455      155648.44088264325     
504      46525.63070751058       155266.28222492692     
505      46509.96389626559       154894.61254774884     
506      46490.901995417626      154533.55083426615     
507      46467.528068163156      154183.3410629234      
508      46448.0311242593        153843.74800629148     
509      46431.617826642316      153513.5962861924      
510      46415.0813464549        153190.69233347665     
511      46398.654616448264      152872.18250949576     
512      46379.32590102789       152555.2037484712      
513      46355.958706633195      152237.53693332637     
514      46331.384853888136      151917.93759026474     
515      46303.144593974794      151595.98392798533     
516      46273.32698139049       151271.60245514035     
517      46246.02337768739       150944.64026114144     
518      46219.575183658555      150614.7372484682      
519      46195.67185679529       150281.45649923268     
520      46173.4878512859        149944.47901600722     
521      46148.04193759322       149603.71892840022     
522      46121.56158971516       149259.30745966212     
523      46102.20755840453       148911.48660912592     
524      46088.80979971685       148560.53111696683     
525      46075.528404557765      148206.77965526958     
526      46060.60862536871       147850.7451195982      
527      46042.862837177185      147493.2260936924      
528      46024.62204605988       147135.35889751208     
529      46003.93145982627       146778.58778673306     
530      45984.08641038852       146424.56294520578     
531      45972.048161599414      146074.95912791012     
532      45959.53046717002       145731.20768591142     
533      45941.113930135565      145394.2137306983      
534      45914.83277432527       145064.16558152126     
535      45885.21630638569       144740.4715808631      
536      45854.44385571735       144421.81613646474     
537      45823.45638791913       144106.36059525562     
538      45789.91427743804       143792.08598265375     
539      45754.662073023996      143477.14885690407     
540      45718.07127467836       143160.07283124616     
541      45686.86328129643       142839.73298417666     
542      45660.216946762564      142515.26337048665     
543      45633.62626585589       142186.02783154164     
544      45598.605816523916      141851.65087249406     
545      45554.24307229341       141511.9933534555      
546      45508.8100821259        141167.0124626677      
547      45473.12819521266       140816.61496535066     
548      45446.146679197416      140460.68702633813     
549      45420.339036491154      140099.32149172976     
550      45394.25554131486       139733.03140928154     
551      45374.37143516401       139362.75958755257     
552      45362.59973271814       138989.72458034003     
553      45354.53431006057       138615.20052612326     
554      45349.23585130111       138240.25809890297     
555      45347.25125751835       137865.5809035283      
556      45347.01892825389       137491.49991391122     
557      45343.29326238128       137118.2071957773      
558      45330.77524334794       136745.99412842502     
559      45307.52570327222       136375.40225576775     
560      45280.296128910995      136007.23648490428     
561      45250.967216551195      135642.4352385314      
562      45220.91897054918       135281.87067541582     
563      45195.20070238566       134926.2294928588      
564      45164.22802830925       134576.08122857322     
565      45128.89512689966       134232.04596752094     
566      45093.56919924764       133894.81066307263     
567      45057.3282509929        133564.86325209055     
568      45021.84182445927       133242.16225856854     
569      44987.932040867585      132926.09063236948     
570      44955.04517085518       132615.7439674755      
571      44920.67797886037       132310.28515611915     
572      44889.096415223845      132009.10254134116     
573      44855.772942931624      131711.70198644162     
574      44818.685664718694      131417.43239910007     
575      44779.1351984255        131125.22460674954     
576      44738.07149393166       130833.50294341358     
577      44699.44876583788       130540.30049277101     
578      44664.490960462645      130243.48158455706     
579      44628.30687184949       129940.97927938896     
580      44592.748228584715      129631.02746869915     
581      44563.04594280942       129312.37868592908     
582      44539.29402195535       128984.44580280856     
583      44520.271512958134      128647.27716150864     
584      44502.26247435525       128301.34036003737     
585      44481.327556698925      127947.20932903321     
586      44463.662893031855      127585.31093377917     
587      44452.14997782984       127215.84374190295     
588      44444.98474537436       126838.87698046464     
589      44441.60083352207       126454.5406472126      
590      44436.8342264865        126063.18146771193     
591      44432.18422419523       125665.40317874042     
592      44423.2249282845        125262.00149586296     
593      44408.31088890477       124853.87523055136     
594      44385.91914679995       124441.99353168593     
595      44355.679711761906      124027.43498487519     
596      44324.52332272661       123611.44459569063     
597      44295.27192071826       123195.42955166972     
598      44266.38009723391       122780.84411216316     
599      44235.23689109275       122368.98605637762     
600      44201.274695883556      121960.80520997143     
601      44168.77607998308       121556.8257802137      
602      44138.689170879465      121157.19176820839     
603      44108.550668510514      120761.78478462521     
604      44083.72665468023       120370.401468972       
605      44066.865130108235      119983.00336248337     
606      44048.4901629931        119599.99154706282     
607      44027.220961519895      119222.38382784309     
608      44010.40543777721       118851.77939070761     
609      44000.21553900726       118490.10937425603     
610      43990.90500683581       118139.30721300011     
611      43973.8555029649        117801.05386603944     
612      43944.53118894925       117476.64645380058     
613      43908.62007094636       117166.93879532261     
614      43874.373910595015      116872.3030226334      
615      43841.7691346355        116592.61157940292     
616      43810.4857649326        116327.244651968       
617      43780.50967458991       116075.08921623226     
618      43746.67405500271       115834.49279172934     
619      43712.801668660606      115603.19908457444     
620      43679.97093274722       115378.36343386993     
621      43649.16523545835       115156.75305527147     
622      43615.25568353118       114935.15959357275     
623      43580.98080189623       114710.9063328864      
624      43549.05327762619       114482.1948861973      
625      43520.59562417835       114248.0735780599      
626      43494.716094659016      114008.08569133181     
627      43468.67548314578       113761.90464433674     
628      43444.02957766637       113509.21858701252     
629      43417.4898754722        113249.88508033905     
630      43387.78479053262       112984.16761332095     
631      43355.783299845345      112712.82730546822     
632      43326.1103213603        112436.97706637126     
633      43301.19530166039       112157.77553413888     
634      43277.152115544865      111876.11636195087     
635      43249.57909775386       111592.44016520143     
636      43216.94255581757       111306.70124154445     
637      43182.793728271325      111018.42419122739     
638      43140.21164827816       110726.77243187786     
639      43090.963435804406      110430.62977999193     
640      43042.657327165034      110128.7631052561      
641      42999.791870182846      109820.10203761348     
642      42958.498914469434      109504.0753138594      
643      42918.37950054927       109180.873423174       
644      42885.45810570814       108851.51316556815     
645      42858.55100863816       108517.66297961703     
646      42840.565223065576      108181.31069444779     
647      42827.952944842094      107844.42900884585     
648      42811.26605402181       107508.7548098841      
649      42788.75989377106       107175.69331563976     
650      42762.19355504652       106846.27950892034     
651      42732.554707781164      106521.12987690266     
652      42699.08351241602       106200.39242024961     
653      42665.7146098061        105883.77760160142     
654      42636.661024205634      105570.72920833442     
655      42609.51993521571       105260.67650212864     
656      42584.26932112144       104953.22698949413     
657      42565.487016316154      104648.20874050721     
658      42551.40865973164       104345.61007660106     
659      42540.14424113221       104045.54836877738     
660      42522.56994462623       103748.31066832646     
661      42493.21195593134       103454.37212556557     
662      42457.46386345256       103164.34061261565     
663      42418.158704501904      102878.90911212687     
664      42380.919512313114      102598.88271390584     
665      42345.453527373895      102325.21463560972     
666      42310.02494522611       102058.92082411225     
667      42275.54628980527       101800.80899101953     
668      42240.11911591452       101551.09753116338     
669      42206.40720071449       101309.11445441657     
670      42174.57540299845       101073.263054651       
671      42142.654653881604      100841.30664647328     
672      42111.44593186025       100610.84965453159     
673      42077.48354192318       100379.78110919968     
674      42038.09922561266       100146.46705579378     
675      41996.13355024628       99909.65900966986      
676      41957.31215854206       99668.31519890191      
677      41922.75841759619       99421.57347070299      
678      41888.254830554724      99168.92442662813      
679      41851.75831688912       98910.44890658818      
680      41813.49523571848       98646.97199985199      
681      41770.040187232415      98380.06868677132      
682      41725.17759460182       98111.90165820344      
683      41683.94219528962       97844.87905295202      
684      41647.974852576364      97581.20012684847      
685      41613.555274817816      97322.49663212361      
686      41578.027372878976      97069.761206899        
687      41545.49101644091       96823.52306596722      
688      41514.84430559533       96584.03799722508      
689      41486.778993424334      96351.32131506458      
690      41460.154065963936      96125.07925237836      
691      41430.42644701165       95904.69877917883      
692      41395.2245097929        95689.3468532848       
693      41357.976766895496      95478.09638516304      
694      41317.986176232036      95269.97237130762      
695      41274.75794324045       95063.88426121995      
696      41230.27249111579       94858.51394522002      
697      41193.0493492016        94652.27449679255      
698      41161.620320554895      94443.40917653863      
699      41135.00896957903       94230.22541322441      
700      41111.69832364111       94011.41580252763      
701      41091.48820723196       93786.3969016013       
702      41075.156148784416      93555.56691811678      
703      41057.89390098086       93320.36447126599      
704      41039.28379557682       93083.05679668595      
705      41018.81252837434       92846.30387696327      
706      40991.77220202457       92612.64932740974      
707      40958.415603786605      92384.08905581682      
708      40923.180261432         92161.78442893922      
709      40887.87618081227       91945.91386831873      
710      40852.400056627805      91735.64746704037      
711      40816.663723389         91529.25351897867      
712      40780.98465847714       91324.3507564262       
713      40746.32644695242       91118.28995223509      
714      40715.59046686814       90908.60400433058      
715      40687.03638103859       90693.42782154087      
716      40656.305411922374      90471.77186306349      
717      40622.96371124608       90243.55640104743      
718      40590.71645466741       90009.3926700941       
719      40558.58847984957       89770.21024014783      
720      40521.83789927769       89526.91096138976      
721      40477.620061799425      89280.20480819367      
722      40429.69404325927       89030.64938646024      
723      40384.484153045276      88778.77812895307      
724      40343.698255540054      88525.17745509495      
725      40307.24568791641       88270.46639749703      
726      40273.96066480544       88015.23987407112      
727      40242.822954867705      87760.05326375364      
728      40209.50841327898       87505.45810449803      
729      40173.33253194207       87252.03905443147      
730      40135.37470937928       87000.40003103168      
731      40093.673964145186      86751.07689499302      
732      40051.63661830487       86504.38400443345      
733      40009.746917155826      86260.23500994094      
734      39969.65035927998       86018.01631166787      
735      39936.155895762364      85776.59778553885      
736      39908.91059908665       85534.50865639822      
737      39881.878053350774      85290.22595228394      
738      39852.122030412174      85042.48541743378      
739      39820.52302378589       84790.54198451954      
740      39792.10044424732       84534.34138078062      
741      39766.482093209204      84274.58633386136      
742      39738.93817153013       84012.69430037144      
743      39709.29710998446       83750.66333810281      
744      39682.93882220538       83490.87514433448      
745      39656.95424670117       83235.84761557599      
746      39630.205839055874      82987.93849541423      
747      39604.477197416905      82749.04359701894      
748      39575.999270888664      82520.37631313407      
749      39542.043064563586      82302.3851393488       
750      39503.336106578034      82094.79943457524      
751      39460.95716070273       81896.7624373062       
752      39418.06112810772       81707.01312050804      
753      39375.451741618344      81524.08197315905      
754      39328.97250375734       81346.46466524973      
755      39282.84091451599       81172.7442220796       
756      39237.6419175014        81001.65566925482      
757      39191.62754276143       80832.12184312675      
758      39143.39491917519       80663.30852166677      
759      39091.90600694538       80494.71957081973      
760      39039.106932899485      80326.28608798055      
761      38985.74648487195       80158.3608641553       
762      38932.506010428435      79991.56971759569      
763      38880.616254079505      79826.56874257317      
764      38831.924445588986      79663.81883320738      
765      38790.615955333         79503.46291404821      
766      38758.25023340481       79345.31347038703      
767      38727.762616828644      79188.90493291788      
768      38695.63643733453       79033.57375551503      
769      38661.62325985242       78878.55722740975      
770      38626.81360822077       78723.10225944592      
771      38594.660303082834      78566.56322146938      
772      38565.265046877896      78408.4718595786       
773      38536.171054377475      78248.57383601184      
774      38506.60680434971       78086.83110588549      
775      38473.50263079134       77923.39623871668      
776      38437.998931466456      77758.58087520518      
777      38403.074111482354      77592.84335172971      
778      38369.79637841117       77426.79288787974      
779      38338.049891056115      77261.17522922094      
780      38306.975884106054      77096.8028511395       
781      38273.95881974025       76934.42686459448      
782      38239.65332533904       76774.59591062818      
783      38208.43954644669       76617.56995163295      
784      38179.410869965184      76463.32426881345      
785      38149.75424894223       76311.61986882883      
786      38120.46391431593       76162.08790762948      
787      38090.99645801812       76014.28606514695      
788      38059.5678999029        75867.7047227414       
789      38027.9275999419        75721.7188967446       
790      37995.773264147974      75575.50603750264      
791      37960.77623956385       75427.97870619448      
792      37923.71551781063       75277.79604596575      
793      37881.541306947576      75123.49934984292      
794      37837.954558627054      74963.76389815574      
795      37791.80944519505       74797.68999126123      
796      37743.16163781108       74625.00562376135      
797      37694.65958965798       74446.07222971697      
798      37648.38818172844       74261.69289609387      
799      37606.339769585706      74072.84087418583      
800      37568.749940906906      73880.44616713937      
801      37537.89749195442       73685.3089555897       
802      37511.290680889186      73488.13324985266      
803      37484.89993929199       73289.61345193283      
804      37457.09801751789       73090.4754688078       
805      37430.06849811477       72891.4276253481       
806      37402.89369400811       72693.07899679756      
807      37372.332269748615      72495.90684008619      
808      37338.780062620026      72300.28632974753      
809      37300.63347693193       72106.54784415066      
810      37258.46092076631       71915.04169685526      
811      37214.0445989692        71726.20402632019      
812      37168.572979382174      71540.59293171176      
813      37123.61586536476       71358.84284030346      
814      37082.055826132884      71181.52046933238      
815      37046.21934052679       71008.93882344315      
816      37014.134458622255      70841.02178508988      
817      36983.707977101985      70677.27936202774      
818      36955.83867965481       70516.89195929164      
819      36927.387608285324      70358.85362623098      
820      36898.05652517801       70202.10545333967      
821      36865.730524461054      70045.61460669526      
822      36830.925897881454      69888.41793949863      
823      36795.552594727575      69729.68937664121      
824      36758.20291443915       69568.83252011007      
825      36719.42198125043       69405.49620887954      
826      36679.03105196381       69239.43608045075      
827      36636.39272362347       69070.33035282358      
828      36590.9459138919        68897.76475272377      
829      36544.20958523542       68721.45753965391      
830      36497.67126251633       68541.56398568364      
831      36452.58570176  68358.8277957189        0.00294
832      36409.06375939247       68174.46903754747      
833      36365.94887295389       67989.87791074668      
834      36319.667230580526      67806.27863576704      
835      36269.62776061545       67624.497773899        
836      36219.057019311855      67444.88487861722      
837      36173.86575231462       67267.36579854162      
838      36133.86359614702       67091.57592537923      
839      36095.675452874406      66917.01365682435      
840      36058.41950154592       66743.17031593008      
841      36023.050469683134      66569.62110928838      
842      35987.05426200828       66396.08317873545      
843      35947.78930049134       66222.45175838086      
844      35906.37235275552       66048.81916668519      
845      35869.54081315029       65875.47452882965      
846      35835.71409146942       65702.88332038152      
847      35803.40939239834       65531.65532408145      
848      35770.46480759691       65362.513260948384     
849      35737.16729046739       65196.25822445131      
850      35701.79777590308       65033.706743998446     
851      35663.45409431904       64875.58210761778      
852      35621.794712784875      64722.38485364604      
853      35578.07266998443       64574.30090427522      
854      35535.674217282045      64431.18779180423      
855      35496.13656163759       64292.6262522871       
856      35455.59484364816       64157.99177411872      
857      35412.3598866371        64026.51212885865      
858      35367.497234649876      63897.30648036425      
859      35321.59438217616       63769.41764135443      
860      35276.10263268096       63641.84735149623      
861      35231.62469178665       63513.60010889043      
862      35188.345383322         63383.74339213581      
863      35146.121773698585      63251.49465085104      
864      35104.39869999627       63116.33502283362      
865      35063.29394770567       62978.1211844903       
866      35024.25020121793       62837.135798847754     
867      34987.44321627562       62694.021767938146     
868      34952.292161879814      62549.60941665292      
869      34917.53613451752       62404.72189089144      
870      34881.80113244709       62260.050203786166     
871      34844.40020121613       62116.12300626807      
872      34802.86905308725       61973.33451621541      
873      34758.0473947125        61831.98406190049      
874      34712.119576231795      61692.304252978225     
875      34667.049037935634      61554.4753923883       
876      34624.059623635214      61418.62647565143      
877      34584.089414849244      61284.81983285818      
878      34545.14369350654       61153.02230266149      
879      34506.5057491821        61023.07847848467      
880      34468.64040546389       60894.7076112597       
881      34433.56759913439       60767.53800635347      
882      34401.45241520474       60641.17527807428      
883      34370.01739033704       60515.28315676132      
884      34339.604519102395      60389.6477189628       
885      34309.674054527146      60264.20456573112      
886      34278.70962962898       60139.02906067231      
887      34247.64157637355       60014.303686478146     
888      34218.80981715789       59890.27020008508      
889      34191.92725843324       59767.164506462745     
890      34164.3192060813        59645.14699231442      
891      34131.901325036284      59524.26302878387      
892      34093.8277176807        59404.45100962708      
893      34052.023986257074      59285.57133742222      
894      34005.165432838185      59167.420393933884     
895      33954.60197504708       59049.72787905786      
896      33903.199409490866      58932.16483919978      
897      33850.61023522436       58814.381981575774     
898      33797.54524784291       58696.06641041739      
899      33748.58221407643       58576.97901308926      
900      33702.27663973893       58456.93796810574      
901      33654.52520221154       58335.750979065255     
902      33604.449098449324      58213.14284677943      
903      33555.45376006249       58088.73492345215      
904      33511.15000463622       57962.09914847141      
905      33471.65178082193       57832.86351847682      
906      33433.921740820704      57700.82399814064      
907      33396.487783423974      57566.02873060621      
908      33360.13834467286       57428.8246454688       
909      33326.34952032067       57289.86674908656      
910      33292.97022534496       57150.07837991003      
911      33259.429559662305      57010.53965761221      
912      33224.757696226014      56872.30354310117      
913      33187.42338254207       56736.19220820767      
914      33146.79806401966       56602.65761110746      
915      33105.379853270424      56471.75272332996      
916      33066.138639536         56343.18635232581      
917      33029.041809657465      56216.4022615509       
918      32993.98436676326       56090.65302819716      
919      32961.80821041924       55965.07852999368      
920      32930.42920981088       55838.800277660346     
921      32898.575042518285      55711.016037013425     
922      32866.45015203446       55581.0659065469       
923      32834.16211043953       55448.46097898282      
924      32802.574380371014      55312.897088287675     
925      32774.87689393401       55174.280534547805     
926      32750.838464770462      55032.760392747805     
927      32727.107214323474      54888.72851890924      
928      32702.713992704117      54742.75684332778      
929      32677.82724838824       54595.490318710596     
930      32650.25725074445       54447.55137155207      
931      32617.834708503426      54299.49675646629      
932      32581.126574892634      54151.82203602139      
933      32541.632614633236      54004.98250572064      
934      32500.367050665922      53859.40592776385      
935      32457.916090954095      53715.49034420101      
936      32413.582716658493      53573.59332502872      
937      32367.223517421127      53434.025975748795     
938      32321.301521157988      53297.063211377514     
939      32277.966583435635      53162.968100443584     
940      32237.700472364166      53032.01283024435      
941      32198.442565937814      52904.47831773318      
942      32158.86927861205       52780.62933179942      
943      32119.207091784516      52660.67614744406      
944      32079.729233185877      52544.73498676935      
945      32041.65497577145       52432.7927720489       
946      32005.04181560548       52324.67917698597      
947      31968.417520218452      52220.052325925266     
948      31931.676845069018      52118.40512926874      
949      31896.751277299576      52019.09333182959      
950      31866.0030936706        51921.38011834873      
951      31835.81965811748       51824.49184699455      
952      31804.172146370885      51727.68388351885      
953      31772.20655667658       51630.31850356061      
954      31737.88772575246       51531.953336473314     
955      31699.956032675662      51432.42814567823      
956      31659.275802324395      51331.92435599852      
957      31617.048564352892      51230.96356333351      
958      31573.772738779735      51130.31760888711      
959      31528.87905547881       51030.83315777888      
960      31480.96936388225       50933.22483843632      
961      31430.803864251797      50837.92449463623      
962      31381.107875375412      50745.04415491756      
963      31331.798860700877      50654.438194754955     
964      31282.394226602337      50565.80784810343      
965      31230.02146259467       50478.80181212496      
966      31174.217578421307      50393.092444572365     
967      31117.671836407495      50308.41844412039      
968      31061.0921042735        50224.587253037935     
969      31003.15129791231       50141.43822816317      
970      30945.75542550405       50058.78272448149      
971      30891.84181331461       49976.349784417886     
972      30840.782236244908      49893.765489705555     
973      30790.84612281918       49810.57789160131      
974      30741.16336859595       49726.31596554483      
975      30693.667583309583      49640.553745632315     
976      30647.839715315713      49552.950347066624     
977      30603.85678495323       49463.2542934466       
978      30561.957538330127      49371.28638994453      
979      30520.95362653102       49276.9325345348       
980      30481.530215806546      49180.17334300023      
981      30444.05496148546       49081.150897675136     
982      30408.189663648052      48980.2373592624       
983      30372.857036398018      48878.04906886209      
984      30337.08784800679       48775.36766119709      
985      30300.575962501192      48672.9858995585       
986      30263.67822697258       48571.5473900978       
987      30227.55351987658       48471.44924128599      
988      30193.32655916322       48372.83059636945      
989      30161.477107327744      48275.623867102055     
990      30132.301499335         48179.62989594354      
991      30105.157651154073      48084.588687821466     
992      30078.05119751983       47990.2349386696       
993      30049.741714772168      47896.33898324304      
994      30019.976302949537      47802.736037814066     
995      29989.61850859892       47709.343500807816     
996      29960.33097418548       47616.1631731872       
997      29932.374769376813      47523.266642274364     
998      29905.696886877184      47430.76764890229      
999      29879.40739795765       47338.78977494652      
1000     29851.795758007644      47247.43564377888      
1001     29821.71244469707       47156.75695443758      
1002     29789.98427363724       47066.7217816861       
1003     29756.956043381404      46977.18129011405      
1004     29721.747914491465      46887.847490466855     
1005     29686.687195571947      46798.30024303149      
1006     29654.05475574747       46708.04421958448      
1007     29622.439927258194      46616.63390290537      
1008     29589.142756021138      46523.86398365898      
1009     29551.55262994746       46429.962987754174     
1010     29510.017089919962      46335.64933651703      
1011     29465.928777890385      46241.924171861545     
1012     29419.259526955957      46149.669928658055     
1013     29370.690694377634      46059.31451947567      
1014     29320.315809282005      45970.748389912485     
1015     29268.15908431312       45883.46322390146      
1016     29215.13331730481       45796.78750150571      
1017     29161.69537676473       45710.119860801555     
1018     29108.62667344449       45623.07517004396      
1019     29057.350091766708      45535.461690313976     
1020     29007.01221458985       45447.09229022372      
1021     28959.02497607414       45357.57289958115      
1022     28913.666907767452      45266.23585514318      
1023     28872.314101492215      45172.25567868882      
1024     28833.89104049199       45074.86908843651      
1025     28797.150068869898      44973.61073136908      
1026     28761.45868848398       44868.49864917483      
1027     28726.29587969005       44760.09622463884      
1028     28691.567904969084      44649.380874871036     
1029     28658.164385760287      44537.43992292158      
1030     28627.039091930674      44425.15265856165      
1031     28598.117172714912      44313.04148691468      
1032     28569.3561034596        44201.336360289315     
1033     28539.607959700545      44090.154506005805     
1034     28508.0856897498        43979.67575203167      
1035     28473.392401141726      43870.2550458838       
1036     28435.337753607735      43762.4757949547       
1037     28396.042118318153      43657.16897033678      
1038     28356.73584619501       43555.399935997884     
1039     28319.000669107972      43458.38687211741      
1040     28282.793962118332      43367.316383759426     
1041     28247.466988091128      43283.09049628607      
1042     28212.1516151311        43206.11590356721      
1043     28176.535332750802      43136.24018463972      
1044     28140.57035127836       43072.849878974004     
1045     28103.347035379167      43015.058539874386     
1046     28061.703641194857      42961.89105592976      
1047     28017.08331568556       42912.403974680376     
1048     27971.22183339067       42865.72930171546      
1049     27924.60237767195       42821.06014015629      
1050     27877.68362178135       42777.60338104012      
1051     27829.98067408712       42734.521053710676     
1052     27780.855097252002      42690.88225519329      
1053     27730.125958058197      42645.64900714246      
1054     27679.315148212307      42597.71153969146      
1055     27630.742649193307      42545.97235760229      
1056     27584.144725362585      42489.463880927506     
1057     27537.77745888237       42427.47586641897      
1058     27491.674080225253      42359.66340337096      
1059     27445.555718395102      42286.10325549629      
1060     27398.24143636979       42207.27150030806      
1061     27351.849572471485      42123.93562853143      
1062     27307.921030004756      42036.986780953666     
1063     27267.883187260497      41947.26521752557      
1064     27232.414928743492      41855.43360810959      
1065     27201.009546639776      41761.92563318427      
1066     27172.824013103465      41666.96231241831      
1067     27147.32050267251       41570.6089296026       
1068     27123.769815490363      41472.847381306616     
1069     27100.984287943942      41373.651033637914     
1070     27078.903283282492      41273.057237202476     
1071     27057.302560481014      41171.23077625835      
1072     27037.062011721173      41068.50473711374      
1073     27015.769152180394      40965.38264566814      
1074     26992.402311233956      40862.492923444595     
1075     26967.756710616442      40760.503752722034     
1076     26942.15702298262       40660.026905735795     
1077     26915.55613513119       40561.54894271475      
1078     26887.011770857665      40465.41530911879      
1079     26854.932398613724      40371.86445919574      
1080     26819.123066085074      40281.0861722637       
1081     26778.908251759272      40193.26897007421      
1082     26734.763196298514      40108.6020456108       
1083     26687.339949549973      40027.216108355125     
1084     26637.38348368425       39949.0913648296       
1085     26586.850537904         39873.99481665208      
1086     26536.28238168316       39801.49189463345      
1087     26486.43996505612       39731.027505002654     
1088     26438.90203377472       39662.03846182926      
1089     26392.256441370817      39594.055278093125     
1090     26346.14753867676       39526.75800082961      
1091     26300.833114461195      39459.96388626274      
1092     26256.112735512066      39393.554924067575     
1093     26212.562092337255      39327.389572903085     
1094     26171.481367505203      39261.24985027861      
1095     26132.568850089192      39194.84244548467      
1096     26095.54134372343       39127.835960184064     
1097     26059.203360007465      39059.90675718612      
1098     26022.617346133877      38990.778290367416     
1099     25986.325142959504      38920.25357448157      
1100     25952.308112874896      38848.24705418166      
1101     25921.138674127837      38774.81993902553      
1102     25892.050289261515      38700.2143625801       
1103     25863.470098164118      38624.869767284086     
1104     25833.966143241018      38549.39804826684      
1105     25802.671484695962      38474.50524818408      
1106     25769.19617238783       38400.87804455458      
1107     25733.49166722996       38329.077697975226     
1108     25696.297825663125      38259.47658204756      
1109     25659.30131387431       38192.24350806334      
1110     25622.9751725962        38127.36440067884      
1111     25587.720946540772      38064.68356982865      
1112     25554.24000066581       38003.95570320458      
1113     25522.050927335826      37944.90080175435      
1114     25490.95828995777       37887.25415517137      
1115     25460.18051377012       37830.803356060715     
1116     25428.76501578326       37775.40475060644      
1117     25395.79288198021       37720.97394783199      
1118     25360.05317144007       37667.451951382995     
1119     25321.536625739325      37614.759540800624     
1120     25281.981303462548      37562.759861485705     
1121     25243.253814493255      37511.244710488594     
1122     25205.885239784737      37459.94628469076      
1123     25169.3444698455        37408.56420675848      
1124     25133.779562985164      37356.7945698986       
1125     25099.31662379069       37304.351764149484     
1126     25065.11463533709       37250.97968303704      
1127     25032.500482567684      37196.453286967604     
1128     25000.988943930086      37140.573913020555     
1129     24968.09242023514       37083.16284824578      
1130     24933.23795868542       37024.05809285316      
1131     24897.42963236651       36963.11896060764      
1132     24861.445916079014      36900.24180657857      
1133     24825.831266075813      36835.38723940893      
1134     24790.72673285553       36768.614446073196     
1135     24754.965648479174      36700.11239358441      
1136     24718.260903381568      36630.21307793919      
1137     24679.58407816663       36559.37299493891      
1138     24639.453586062235      36488.11933717121      
1139     24599.76875773295       36416.97479687662      
1140     24561.879041759687      36346.3886706503       
1141     24525.681402452024      36276.70103723411      
1142     24489.87745082038       36208.15084670598      
1143     24453.700798668793      36140.918348090454     
1144     24417.844367791415      36075.17807622555      
1145     24382.1961480067        36011.135898319604     
1146     24346.58125052761       35949.03338279072      
1147     24310.876575114104      35889.119968589745     
1148     24274.17364717991       35831.60679834416      
1149     24235.827312003727      35776.618206351675     
1150     24196.136089523523      35724.15233573222      
1151     24155.145117685082      35674.05940831638      
1152     24113.33787110583       35626.04489559443      
1153     24070.35432178114       35579.700362694304     
1154     24026.39572122737       35534.556650529696     
1155     23982.160809414145      35490.14649076969      
1156     23938.375923970187      35446.059683905165     
1157     23896.3130093688        35401.974660056934     
1158     23855.745166667228      35357.65710642253      
1159     23815.35158394478       35312.92959472857      
1160     23776.069438092476      35267.6297284101       
1161     23738.54464482602       35221.57801773897      
1162     23701.777781246295      35174.56698194287      
1163     23665.48188919291       35126.36847802699      
1164     23629.977888903642      35076.748900123726     
1165     23596.89175547402       35025.485839173205     
1166     23565.578732740258      34972.38988022672      
1167     23534.355320652005      34917.341979727666     
1168     23502.30487542596       34860.35164095883      
1169     23470.231559904194      34801.621220416586     
1170     23439.053593359884      34741.57782446607      
1171     23407.686122144834      34680.832071467776     
1172     23375.322886414644      34620.061146462336     
1173     23342.22316302613       34559.8682579165       
1174     23308.712538837743      34500.687055357535     
1175     23275.24617807045       34442.76070282319      
1176     23242.064629217904      34386.1750937296       
1177     23209.040623859208      34330.90771768778      
1178     23175.76273493947       34276.8666207409       
1179     23141.988712326252      34223.91348712448      
1180     23108.45263384895       34171.87600073085      
1181     23075.91774837889       34120.55652620406      
1182     23044.448178303348      34069.74150017412      
1183     23013.60699708291       34019.21243811905      
1184     22982.63021653646       33968.75652124717      
1185     22951.075873463764      33918.172731753846     
1186     22919.615901200235      33867.26932618638      
1187     22889.370850669708      33815.85136712191      
1188     22859.41831535592       33763.703016328436     
1189     22828.434096719524      33710.575489311836     
1190     22795.988963638032      33656.193736650945     
1191     22761.56135622841       33600.29044830194      
1192     22726.23883262283       33542.66495135938      
1193     22691.8113780797        33483.24930912044      
1194     22657.3115136755        33422.15125642685      
1195     22622.074551394846      33359.64627968533      
1196     22586.056098788053      33296.116631284356     
1197     22550.053293705765      33231.96790866485      
1198     22515.081848990136      33167.56440555723      
1199     22481.41547844591       33103.20451956701      
1200     22448.2233977276        33039.129286196265     
1201     22415.39379578851       32975.54303271385      
1202     22382.808960331702      32912.628049424166     
1203     22350.63189603621       32850.54667962728      
1204     22317.52692281126       32789.43597200106      
1205     22283.200307427498      32729.4056036852       
1206     22248.561626529947      32670.5448412999       
1207     22214.36985766769       32612.931067321933     
1208     22180.41809142311       32556.623131584387     
1209     22145.81170890508       32501.631253948628     
1210     22110.657955380302      32447.87798371959      
1211     22075.80075443787       32395.178302010525     
1212     22042.155468373538      32343.255412164122     
1213     22009.390185695465      32291.785413589463     
1214     21978.506293702114      32240.452404064363     
1215     21948.651747994492      32189.00113785778      
1216     21920.295022291295      32137.284583540164     
1217     21892.757187973082      32085.303597331953     
1218     21865.43950548584       32033.22185217359      
1219     21837.831532132128      31981.32826958313      
1220     21810.071429378873      31929.93897903822      
1221     21782.62881181709       31879.278167437245     
1222     21754.656930550682      31829.401865044667     
1223     21725.48171406986       31780.197204405737     
1224     21695.54916053146       31731.43787366693      
1225     21664.955962898846      31682.85491356313      
1226     21633.457150523907      31634.19341985792      
1227     21601.870964111105      31585.245249221556     
1228     21570.69805638547       31535.861699516627     
1229     21539.302955578973      31485.958373610658     
1230     21507.74563097781       31435.527218665673     
1231     21476.099773216094      31384.663257471275     
1232     21444.56388126135       31333.59334862635      
1233     21413.694923262145      31282.673325486016     
1234     21383.50719436024       31232.32415876849      
1235     21353.28534267809       31182.91901214571      
1236     21322.397550350925      31134.676986048453     
1237     21290.55135573753       31087.616770377095     
1238     21257.590968925386      31041.579206319857     
1239     21223.542036931765      30996.292013522052     
1240     21188.318744017815      30951.447110695328     
1241     21152.447533980663      30906.77406957702      
1242     21116.510901601243      30862.101093203386     
1243     21080.117948751184      30817.393330398132     
1244     21043.573195882833      30772.755533047442     
1245     21007.413970890477      30728.391946243624     
1246     20971.615743369275      30684.533163498352     
1247     20936.744218752072      30641.35740211222      
1248     20903.234104400395      30598.937164118837     
1249     20870.503683877258      30557.227419750707     
1250     20838.600312975337      30516.09003570886      
1251     20807.91439320968       30475.33527713118      
1252     20778.56440357285       30434.758613458882     
1253     20749.78406329502       30394.155695903377     
1254     20721.48901833127       30353.307120247693     
1255     20693.873890177976      30311.937219742013     
1256     20666.904565867648      30269.66493893008      
1257     20640.52716211067       30225.97252507092      
1258     20615.379785082456      30180.215171710814     
1259     20590.173498862896      30131.68627422002      
1260     20565.147802188105      30079.742460707697     
1261     20540.62101358941       30023.973386851543     
1262     20517.239868354558      29964.366592996354     
1263     20494.614417877307      29901.384932901874     
1264     20472.13891599148       29835.886197326246     
1265     20449.842505713295      29768.890271698972     
1266     20427.051527976306      29701.288366548146     
1267     20403.118453680836      29633.620167978588     
1268     20378.040280975616      29566.00161714516      
1269     20352.22909094001       29498.207033094644     
1270     20326.781780204936      29429.84692015864      
1271     20301.529613691564      29360.562251288673     
1272     20276.701597631767      29290.165351030755     
1273     20252.18712625109       29218.686679065282     
1274     20227.095200447104      29146.34076055476      
1275     20201.16696359578       29073.478256921124     
1276     20174.721020677327      29000.58882016768      
1277     20148.404200529356      28928.3525146242       
1278     20121.99588697795       28857.667021677647     
1279     20095.7013381892        28789.570074211584     
1280     20070.468360910243      28725.05464027036      
1281     20046.513191860897      28664.875142006378     
1282     20023.02041303703       28609.45127229564      
1283     19999.384273028743      28558.886531002765     
1284     19975.067503569913      28513.046275072287     
1285     19949.340199385446      28471.64047670855      
1286     19921.5314297845        28434.28784167237      
1287     19891.441953564983      28400.559220020514     
1288     19859.28315423406       28370.004681220875     
1289     19825.643305414473      28342.168749791985     
1290     19791.239997637655      28316.597427552395     
1291     19756.4100092865        28292.840064854463     
1292     19721.461377741347      28270.448764817334     
1293     19686.91059826993       28248.97754857249      
1294     19653.036612631964      28227.98284985538      
1295     19619.52351208613       28207.026067257877     
1296     19585.945284907764      28185.678028322534     
1297     19552.237519615086      28163.52453004426      
1298     19517.250949818746      28140.17184109976      
1299     19479.937784803096      28115.251355475968     
1300     19440.61792730767       28088.423540419568     
1301     19401.352257356473      28059.38280977875      
1302     19362.468361262487      28027.866575088432     
1303     19323.451177657767      27993.6726281041       
1304     19284.41313899555       27956.687728994966     
1305     19246.189117389244      27916.925075009894     
1306     19209.51693996818       27874.559067758997     
1307     19175.10829176997       27829.937264208867     
1308     19142.515158312737      27783.551199593912     
1309     19111.02736119277       27735.964762984288     
1310     19081.038629673913      27687.72052445061      
1311     19051.887917570333      27639.254106848435     
1312     19023.093290337078      27590.841393453593     
1313     18994.88992818291       27542.591274562794     
1314     18966.835870003648      27494.481550538014     
1315     18938.71367517146       27446.420151794166     
1316     18911.12828082176       27398.306132865633     
1317     18884.205001583814      27350.070046163382     
1318     18857.406256264912      27301.687083960333     
1319     18831.524161682108      27253.170314560564     
1320     18806.396913843175      27204.558729109594     
1321     18781.523247290716      27155.912712072943     
1322     18756.90681614557       27107.319018312442     
1323     18732.500428544816      27058.89392722071      
1324     18708.400591593003      27010.766897012745     
1325     18685.56932709277       26963.036812487106     
1326     18664.10375133383       26915.714733370394     
1327     18643.36202748808       26868.68042941557      
1328     18622.6550909266        26821.67057197778      
1329     18601.996637833898      26774.29861156678      
1330     18582.1983221633        26726.106150395986     
1331     18561.789088215097      26676.6644113511       
1332     18540.938335189483      26625.750391236103     
1333     18519.599290324724      26573.574140405897     
1334     18497.16831155436       26520.93098668879      
1335     18473.6845312286        26469.100796344166     
1336     18449.959957187333      26419.463802948536     
1337     18426.401335842245      26373.060648985695     
1338     18403.06643101696       26330.364130918282     
1339     18379.853431880256      26291.308178137584     
1340     18357.031470595764      26255.446080347047     
1341     18334.45282370842       26222.11881298938      
1342     18312.268474771747      26190.58686549868      
1343     18290.792017873235      26160.12213682194      
1344     18270.207846458477      26130.06790061145      
1345     18250.299902634866      26099.87400698866      
1346     18230.732889198796      26069.111555798678     
1347     18211.597976439065      26037.46980570932      
1348     18192.65730758192       26004.739198366042     
1349     18173.985651356368      25970.786990637505     
1350     18154.938320884416      25935.533179426624     
1351     18134.604273623212      25898.932010059223     
1352     18113.074712058493      25860.959528202548     
1353     18090.813509790314      25821.60408854698      
1354     18067.976352156653      25780.857354682663     
1355     18045.14734743856       25738.707770297664     
1356     18022.45640742615       25695.143811865        
1357     17999.38943635036       25650.17715149699      
1358     17976.0094636929        25603.892805678966     
1359     17952.89039411227       25556.519118691027     
1360     17929.905944558144      25508.481312793097     
1361     17906.77415049948       25460.376594853024     
1362     17883.19113353717       25412.836552027642     
1363     17858.454703245494      25366.33703750894      
1364     17831.86409625426       25321.07775644981      
1365     17803.547985687193      25276.994486138847     
1366     17774.038876945135      25233.864583636183     
1367     17742.9858634728        25191.43545504709      
1368     17711.41037433295       25149.535003691708     
1369     17680.08973585696       25108.14722406554      
1370     17647.68120150056       25067.435770000277     
1371     17613.907570264426      25027.6997647742       
1372     17578.645523718475      24989.273692827544     
1373     17541.75841338803       24952.419215416412     
1374     17503.40720047266       24917.25884242512      
1375     17464.18220447386       24883.765288580955     
1376     17424.601843279765      24851.786058709527     
1377     17385.329310702582      24821.076265287647     
1378     17346.806554025894      24791.32404046763      
1379     17309.456316606833      24762.16492700325      
1380     17273.427285840797      24733.188408965427     
1381     17238.539583793252      24703.942838312403     
1382     17204.99413689545       24673.94673932521      
1383     17173.81294300206       24642.715758862443     
1384     17144.272342914683      24609.814054385206     
1385     17116.512831381908      24574.93167240136      
1386     17090.727880298375      24537.968871700286     
1387     17067.001064722976      24499.078986540986     
1388     17045.13138986117       24458.61509258497      
1389     17024.41077627486       24416.9795896498       
1390     17004.18703872598       24374.460568650476     
1391     16984.742325554842      24331.157190419675     
1392     16967.226899442056      24287.01991143557      
1393     16951.881103436997      24241.95143867384      
1394     16938.201424734532      24195.901596535645     
1395     16925.535126567633      24148.920755651583     
1396     16913.350646688275      24101.167108055226     
1397     16901.767800779617      24052.87876933575      
1398     16891.097258468326      24004.32758389862      
1399     16880.889032730374      23955.77236996715      
1400     16870.828566136166      23907.425667418433     
1401     16860.847624690356      23859.440265758847     
1402     16850.43059760682       23811.91307080106      
1403     16839.136283379692      23764.89846987714      
1404     16826.91995889899       23718.423173365627     
1405     16814.104961255678      23672.497925458174     
1406     16800.49937436771       23627.12516121483      
1407     16785.612908855273      23582.303294281493     
1408     16769.36182573779       23538.027887231245     
1409     16751.594767900828      23494.2891970719       
1410     16732.51049588001       23451.06600553476      
1411     16712.995427398306      23408.317279870924     
1412     16693.612165031136      23365.97494372583      
1413     16674.362381956744      23323.941769167202     
1414     16655.069963987993      23282.097858675214     
1415     16635.589933954234      23240.317701771535     
1416     16615.811889240907      23198.497462156858     
1417     16595.77077730256       23156.588529247536     
1418     16575.375601067317      23114.628527434714     
1419     16554.44944725708       23072.75725452867      
1420     16532.840470065654      23031.20676235253      
1421     16510.060822564912      22990.264162577307     
1422     16486.373181217557      22950.218269764544     
1423     16462.448376509372      22911.30825417517      
1424     16438.393625940367      22873.6896633801       
1425     16414.199366366855      22837.423942969803     
1426     16389.906183552062      22802.488398724174     
1427     16365.635592729664      22768.798293042477     
1428     16341.545808737954      22736.23193422285      
1429     16316.597486463123      22704.65190755096      
1430     16290.610204164255      22673.919262940904     
1431     16263.851674211399      22643.9009158953       
1432     16236.861341186066      22614.472699485304     
1433     16209.948054682665      22585.521229806123     
1434     16182.693798132865      22556.94747496662      
1435     16155.111325547272      22528.674061216134     
1436     16127.556822897157      22500.656702730168     
1437     16099.857860384778      22472.897219651208     
1438     16071.986598916315      22445.451947866277     
1439     16044.222245629668      22418.427533527192     
1440     16016.739090546333      22391.95951078986      
1441     15989.481503567427      22366.177799330973     
1442     15962.264442770915      22341.17165865749      
1443     15934.912361625165      22316.9675912331       
1444     15907.773443361442      22293.526478243064     
1445     15881.412939550142      22270.75728857108      
1446     15855.222407913443      22248.54010981723      
1447     15828.851731133682      22226.751413940856     
1448     15802.458615202879      22205.28617593145      
1449     15776.347349053129      22184.072403696962     
1450     15750.760626820702      22163.074234397867     
1451     15725.873473506048      22142.28184954138      
1452     15701.901562848112      22121.69070898683      
1453     15678.905418747128      22101.276968653114     
1454     15656.50751192268       22080.977231450026     
1455     15634.20449055024       22060.677950755053     
1456     15611.68098667922       22040.21515901017      
1457     15589.292062630928      22019.381949321916     
1458     15567.97368242877       21997.940610948375     
1459     15548.14761265928       21975.637615201515     
1460     15528.539056734398      21952.221128403973     
1461     15507.778879281243      21927.461214705538     
1462     15485.571976634292      21901.171988097976     
1463     15462.183082585476      21873.23303754876      
1464     15438.045550440693      21843.605568486077     
1465     15413.61173231332       21812.33840654881      
1466     15389.412310900669      21779.56133955283      
1467     15365.552244450335      21745.46763022764      
1468     15341.833751377388      21710.291563559214     
1469     15318.55311943129       21674.288103713505     
1470     15296.268418225838      21637.719461750814     
1471     15275.550658498203      21600.849137121877     
1472     15256.012595240632      21563.940177022396     
1473     15237.386345109273      21527.252806539535     
1474     15219.357062632635      21491.037753253295     
1475     15201.794787652521      21455.524634521793     
1476     15184.686463178909      21420.9078413237       
1477     15168.216650964705      21387.333799833454     
1478     15152.771010189286      21354.892950063087     
1479     15137.926468267808      21323.618061848472     
1480     15123.321052020468      21293.488677183763     
1481     15108.803408998192      21264.440162388513     
1482     15094.072561399402      21236.375246324027     
1483     15078.812078244036      21209.175933707695     
1484     15062.855559096193      21182.71412839775      
1485     15045.798042524206      21156.859952928466     
1486     15027.560735515319      21131.487401565748     
1487     15008.90503805669       21106.477478178313     
1488     14990.418777862575      21081.719291654095     
1489     14971.915138227689      21057.109718471693     
1490     14953.123076791213      21032.55224220001      
1491     14934.077238485203      21007.955512078483     
1492     14914.959122041317      20983.23210251182      
1493     14896.058822359213      20958.297966151775     
1494     14877.56627809851       20933.07318187703      
1495     14859.145240847054      20907.48475572021      
1496     14840.47037893661       20881.47226443518      
1497     14821.488454576847      20854.99672362596      
1498     14802.32645042378       20828.05186610581      
1499     14782.929153076633      20800.674992621807     
1500     14763.066490611449      20772.952494034027     
1501     14742.705218009487      20745.01479186934      
1502     14721.913631181636      20717.018427779993     
1503     14700.78696253134       20689.118744662534     
1504     14679.395662276615      20661.441454757834     
1505     14657.771836339776      20634.06158272099      
1506     14636.30525233397       20606.993731121398     
1507     14614.775132825542      20580.19212912519      
1508     14592.677507468503      20553.55625076634      
1509     14570.143611088804      20526.93864853681      
1510     14547.158053820893      20500.154257686158     
1511     14523.642927785451      20472.992609035995     
1512     14499.625552492469      20445.23489598079      
1513     14475.156792841823      20416.676592168722     
1514     14450.582616298236      20387.154131439587     
1515     14426.74738775543       20356.57224248824      
1516     14402.450052856688      20324.927637248064     
1517     14378.25536008463       20292.324517093188     
1518     14354.535274669464      20258.97687374859      
1519     14331.339177366244      20225.192469307145     
1520     14308.378888441803      20191.336646097334     
1521     14285.4942535039        20157.78212353323      
1522     14262.757737826401      20124.858887668575     
1523     14240.282973970183      20092.81877869095      
1524     14218.089225610172      20061.821560483153     
1525     14196.120171478802      20031.939794578222     
1526     14174.354778560766      20003.17482543371      
1527     14152.895622583299      19975.47620125875      
1528     14131.914169864243      19948.75934707281      
1529     14111.317571419899      19922.919026603162     
1530     14090.712152999864      19897.83810848513      
1531     14069.82763054938       19873.392257621643     
1532     14048.732763625949      19849.45160546202      
1533     14027.721004282386      19825.88048443363      
1534     14007.035058127663      19802.53617886292      
1535     13986.718051509102      19779.267526245825     
1536     13966.763413321423      19755.91422404317      
1537     13947.56320090418       19732.307926323694     
1538     13928.746459667631      19708.276617493022     
1539     13910.251185089284      19683.654082228084     
1540     13892.389283128268      19658.29595502239      
1541     13875.14232694391       19632.10190769115      
1542     13858.202279593228      19605.03940720923      
1543     13841.260110036057      19577.159360771206     
1544     13824.309535764716      19548.59208976117      
1545     13807.480314869239      19519.518383840805     
1546     13790.94048394944       19490.123906070854     
1547     13774.860845062745      19460.555926305668     
1548     13759.47758156929       19430.899266773275     
1549     13744.96958614977       19401.175617969835     
1550     13731.196154920863      19371.358554729853     
1551     13717.730638074774      19341.393120403092     
1552     13704.086610517053      19311.212084041475     
1553     13690.04442117032       19280.745842280983     
1554     13675.720318906458      19249.926478788228     
1555     13660.787266764582      19218.68837802105      
1556     13645.183294299746      19186.968603830344     
1557     13629.665801458854      19154.71033827541      
1558     13614.254345701274      19121.871952380072     
1559     13598.369231263983      19088.442553620076     
1560     13582.212198484369      19054.46214144565      
1561     13566.020195513292      19020.04123019655      
1562     13549.726252856612      18985.372002102253     
1563     13533.31187204789       18950.722564271295     
1564     13516.995868956064      18916.40980545579      
1565     13500.725865971843      18882.75486517005      
1566     13484.087740388317      18850.0342135668       
1567     13466.883555635193      18818.44214123424      
1568     13449.170637670972      18788.07438051236      
1569     13431.092841923351      18758.93234164174      
1570     13412.790340055215      18730.940263249486     
1571     13394.363237950518      18703.96639975888      
1572     13375.874483176714      18677.842181659686     
1573     13357.358962359598      18652.376829387413     
1574     13338.844516290472      18627.367368503626     
1575     13320.379820520808      18602.605149730127     
1576     13302.055724566106      18577.880265924483     
1577     13283.960157440833      18552.98514273223      
1578     13266.120110323885      18527.718333773988     
1579     13248.779966115335      18501.88928113683      
1580     13232.164544977239      18475.32452377421      
1581     13216.02056549559       18447.8755338349       
1582     13200.235281392284      18419.42800241154      
1583     13184.757538208858      18389.911914403798     
1584     13169.64993037254       18359.31103492557      
1585     13155.247611276602      18327.669435878335     
1586     13141.763368067754      18295.09175715154      
1587     13129.133750175897      18261.733981149915     
1588     13117.429098680805      18227.783754940785     
1589     13106.251901740856      18193.433731178957     
1590     13095.34325241486       18158.85580119337      
1591     13084.220769950522      18124.18505261821      
1592     13072.43332850759       18089.518173215107     
1593     13059.842378047344      18054.923937197414     
1594     13046.470275398622      18020.457871021823     
1595     13032.50818860045       17986.172916361105     
1596     13018.424040745547      17952.123194311658     
1597     13004.279699130211      17918.36513237022      
1598     12989.64400377428       17884.9636421659       
1599     12974.23348123594       17852.007336748815     
1600     12958.006786272239      17819.62774042251      
1601     12941.143872083787      17788.009331946752     
1602     12923.896966866343      17757.377191253065     
1603     12906.424710056557      17727.95981705183      
1604     12888.841183598599      17699.94033363473      
1605     12871.40975100039       17673.41748245931      
1606     12854.26040066412       17648.391538863816     
1607     12836.997703110645      17624.77579542649      
1608     12819.314102450471      17602.423389159903     
1609     12801.212712105786      17581.15738417754      
1610     12782.861584505716      17560.79614049868      
1611     12764.423675157204      17541.17098919437      
1612     12745.853516774492      17522.136428865473     
1613     12726.911185628833      17503.57432517881      
1614     12707.812982365089      17485.393758973016     
1615     12689.234729918831      17467.527954861962     
1616     12670.487924645264      17449.929479797942     
1617     12651.896988069424      17432.56469980998      
1618     12633.544696419522      17415.408284154553     
1619     12615.089924992706      17398.438318387896     
1620     12596.607595872314      17381.63234681603      
1621     12578.263346526634      17364.964452947657     
1622     12560.154636873018      17348.403337871216     
1623     12542.267659249674      17331.911277573825     
1624     12524.50594166582       17315.443816096806     
1625     12506.756808996906      17298.950060687897     
1626     12488.964088218683      17282.37346972274      
1627     12471.641766226781      17265.653050368936     
1628     12454.971374850742      17248.724899818953     
1629     12438.409370545305      17231.524025052797     
1630     12422.037520872494      17213.986363700467     
1631     12406.195136151024      17196.05091448386      
1632     12390.928174933348      17177.6618861035       
1633     12375.769363964831      17158.77079886059      
1634     12360.562101583366      17139.33851990275      
1635     12345.45666496469       17119.33726070837      
1636     12330.60946884091       17098.752585431466     
1637     12315.931875865354      17077.585446166715     
1638     12301.24327590344       17055.854166499674     
1639     12286.486631196329      17033.596148788947     
1640     12271.743755353227      17010.868915727086     
1641     12257.164580588249      16987.74996710432      
1642     12242.852767088945      16964.334911873415     
1643     12228.860188574128      16940.733496486548     
1644     12215.213177872423      16917.06351998661      
1645     12201.892313387263      16893.443135606103     
1646     12188.801413542036      16869.982517339708     
1647     12175.758839195612      16846.776117159443     
1648     12162.62132410041       16823.89663706508      
1649     12149.498153760687      16801.39143016145      
1650     12136.728938739805      16779.28149750026      
1651     12124.302159258483      16757.562762406542     
1652     12111.964859157193      16736.209012345476     
1653     12099.619049420662      16715.175828036707     
1654     12087.310825686196      16694.404924371407     
1655     12075.060705725617      16673.82853929421      
1656     12062.619174173933      16653.373771186805     
1657     12049.776426523686      16632.967048036444     
1658     12036.52533051941       16612.539171327593     
1659     12023.063122974143      16592.031515036106     
1660     12009.470377582411      16571.403766809282     
1661     11995.444098196029      16550.642768151152     
1662     11980.846403852567      16529.770339065475     
1663     11965.728179578527      16508.845839958387     
1664     11950.119223651285      16487.95810538989      
1665     11933.993110241921      16467.2035084397       
1666     11917.265899493908      16446.653264640092     
1667     11899.745967957571      16426.3210780514       
1668     11881.613727912583      16406.14660059185      
1669     11863.913290542669      16386.00757688091      
1670     11846.010604699763      16365.765107119849     
1671     11828.09498384347       16345.334341142916     
1672     11810.225484538374      16324.75746424623      
1673     11792.554394981733      16304.241629545626     
1674     11775.13778552356       16284.127917800048     
1675     11757.893428322599      16264.793093315975     
1676     11740.660619377695      16246.53407749672      
1677     11723.357050095325      16229.497038305406     
1678     11706.141657400236      16213.674697457527     
1679     11689.205332702719      16198.949970581487     
1680     11672.524110862378      16185.150435560914     
1681     11655.956840933579      16172.09119096566      
1682     11639.370650670688      16159.600430172883     
1683     11622.809818629758      16147.531073931386     
1684     11606.39746912645       16135.76382935188      
1685     11589.850585176027      16124.205950378035     
1686     11573.052211703862      16112.788296666447     
1687     11556.185015757686      16101.461965670402     
1688     11539.404663823852      16090.194947527025     
1689     11522.79852162043       16078.968820271779     
1690     11506.418731132999      16067.775341344419     
1691     11490.279602997434      16056.612810118697     
1692     11474.372401177887      16045.482206400175     
1693     11458.70008289515       16034.383285225174     
1694     11443.280730360819      16023.310961450945     
1695     11428.099559708411      16012.252393656561     
1696     11413.104324766782      16001.185152073733     
1697     11398.2978616697        15990.076743639669     
1698     11383.787837125576      15978.885606930788     
1699     11369.600812153745      15967.563517534261     
1700     11355.532370652743      15956.059176212977     
1701     11341.338438116478      15944.322581954259     
1702     11326.878489274675      15932.309609849955     
1703     11312.109784977956      15919.986033265586     
1704     11297.055067561947      15907.33010893776      
1705     11281.800942515769      15894.332884335336     
1706     11266.524123262614      15880.995697356533     
1707     11251.432516886614      15867.324957447712     
1708     11236.597668582646      15853.325106937118     
1709     11221.923769622708      15838.991371164751     
1710     11207.471668059992      15824.30417316735      
1711     11193.427190987264      15809.22673527536      
1712     11179.545006676475      15793.706541550371     
1713     11165.745584496484      15777.680339456378     
1714     11152.100400181987      15761.081552318758     
1715     11138.754606673845      15743.848506220678     
1716     11125.673766957072      15725.931727404726     
1717     11112.667394321063      15707.298691164735     
1718     11099.680458805182      15687.934824591795     
1719     11086.790137551086      15667.84034153222      
1720     11074.089133927684      15647.02357454727      
1721     11061.425927202194      15625.492632149539     
1722     11048.520797359244      15603.248105182854     
1723     11035.272464249325      15580.279892307015     
1724     11021.843510321796      15556.570872300783     
1725     11008.392976634686      15532.109034393863     
1726     10994.934761049613      15506.907648129192     
1727     10981.58751283212       15481.030027762894     
1728     10968.25871948996       15454.611842727101     
1729     10954.73093188098       15427.871282391856     
1730     10941.137559421066      15401.098347536146     
1731     10927.467948581485      15374.62109854246      
1732     10913.724529575136      15348.757053428324     
1733     10900.064371202612      15323.76577472192      
1734     10886.443537892495      15299.81797225273      
1735     10872.799620612219      15276.987690511813     
1736     10859.127813043178      15255.2640201573       
1737     10845.439164512374      15234.573370082575     
1738     10831.791480616903      15214.803614341128     
1739     10818.360689561689      15195.82467650518      
1740     10805.408265416128      15177.503493141878     
1741     10793.06394308147       15159.713502310791     
1742     10781.240211509145      15142.339780684273     
1743     10769.680165190253      15125.281130595225     
1744     10758.170944698022      15108.450218177486     
1745     10746.66062254065       15091.772556619895     
1746     10735.204262280587      15075.18484826324      
1747     10723.876038624545      15058.632994443144     
1748     10712.676168262977      15042.069958102978     
1749     10701.526847331497      15025.453608795622     
1750     10690.361035668986      15008.744675223543     
1751     10679.162648125526      14991.904959978347     
1752     10667.987391589115      14974.896019260537     
1753     10656.914790874269      14957.678560389044     
1754     10645.989369781359      14940.212837757781     
1755     10635.215637892046      14922.460295855273     
1756     10624.596872744087      14904.386565437124     
1757     10614.154532540677      14885.965620769834     
1758     10603.916976438783      14867.184455607117     
1759     10593.910019200202      14848.047142172862     
1760     10584.14619737891       14828.576838689562     
1761     10574.570433476305      14808.814494833381     
1762     10565.087814777035      14788.813808711695     
1763     10555.65861084688       14768.633199040709     
1764     10546.305897523893      14748.326625013753     
1765     10537.082106423004      14727.935467657702     
1766     10528.030308116315      14707.483242282198     
1767     10519.17396950221       14686.974005574859     
1768     10510.763341828871      14666.394498927968     
1769     10502.60960262787       14645.71963377427      
1770     10494.299401428534      14624.920754668487     
1771     10485.907083155866      14603.975820427462     
1772     10477.606367818804      14582.879910140518     
1773     10469.444938554281      14561.653428207928     
1774     10461.311816235102      14540.34480917886      
1775     10453.390072361582      14519.025424653757     
1776     10445.973198720201      14497.777084034216     
1777     10438.36276335831       14476.675808087619     
1778     10430.350302789659      14455.777294899743     
1779     10421.983161794975      14435.108428894066     
1780     10413.47054071955       14414.666130430485     
1781     10405.09192645467       14394.421868312382     
1782     10396.690264254703      14374.328741795438     
1783     10387.916937858765      14354.328277778828     
1784     10378.621115205835      14334.355241413587     
1785     10368.883259649481      14314.340099329884     
1786     10358.926321146137      14294.209970168014     
1787     10348.70134136506       14273.889909298026     
1788     10338.785999199385      14253.307183350706     
1789     10328.750445861797      14232.401499392274     
1790     10317.827136560922      14211.143189209779     
1791     10306.421765550322      14189.558055978285     
1792     10294.619591866982      14167.751779431868     
1793     10282.356419572012      14145.921139560562     
1794     10269.559886765104      14124.339845175113     
1795     10256.22070824855       14103.317660682378     
1796     10242.394766161535      14083.14729638369      
1797     10228.186278512092      14064.060645718435     
1798     10213.773509475977      14046.207914900515     
1799     10199.520284563061      14029.658732947551     
1800     10185.728619841064      14014.415824860387     
1801     10172.21849400659       14000.432124861061     
1802     10158.841469968926      13987.626367191702     
1803     10145.597453683204      13975.895636920157     
1804     10132.492298150382      13965.124920107613     
1805     10119.526172065718      13955.194059544325     
1806     10106.71376425899       13945.98250137282      
1807     10094.081082908799      13937.372180465189     
1808     10081.670384335896      13929.248908538366     
1809     10069.506255073637      13921.502665939357     
1810     10057.465004559559      13914.027215943515     
1811     10045.366029717692      13906.719436340458     
1812     10033.14329574043       13899.478691688513     
1813     10020.821465114663      13892.206460921967     
1814     10008.480533286709      13884.806312243325     
1815     9996.22566667718        13877.184214277311     
1816     9984.107186596942       13869.249131468934     
1817     9972.037811102884       13860.913921356396     
1818     9959.886878783314       13852.096780260623     
1819     9947.56005622432        13842.723894446835     
1820     9934.889754454918       13832.734472946979     
1821     9923.161329840528       13822.089672874681     
1822     9911.749979352993       13810.786440380909     
1823     9900.282194788451       13798.875103264252     
1824     9889.00847608214        13786.475304834208     
1825     9877.974225517324       13773.780239268595     
1826     9867.144901903377       13761.038679323408     
1827     9856.445456759235       13748.512417720998     
1828     9845.790485932408       13736.421082397612     
1829     9835.106212016359       13724.89576595752      
1830     9824.336623561792       13713.958321926932     
1831     9813.437651459557       13703.528642515928     
1832     9802.383479927868       13693.450303531401     
1833     9791.213216623588       13683.522511963081     
1834     9780.142740749365       13673.530478478926     
1835     9769.225193303535       13663.271299932616     
1836     9758.052020817764       13652.574961287268     
1837     9746.444085075338       13641.32002853053      
1838     9734.430482853608       13629.442366667565     
1839     9722.172255119287       13616.93446985055      
1840     9709.956283065694       13603.834046378759     
1841     9698.028357021183       13590.203542811792     
1842     9686.429762239286       13576.105957684953     
1843     9675.004495524743       13561.584426562622     
1844     9663.838695567843       13546.652338540911     
1845     9653.269008083023       13531.297585094664     
1846     9642.624933680454       13515.500254366085     
1847     9631.959237400664       13499.258532484868     
1848     9621.367733977668       13482.613282897975     
1849     9610.922323827133       13465.659491717626     
1850     9600.72022506075        13448.535869684601     
1851     9591.137983545117       13431.39396342373      
1852     9582.163312966733       13414.360155270739     
1853     9573.036270440922       13397.50835304376      
1854     9563.73760471734        13380.853868371405     
1855     9554.362146221254       13364.366497741095     
1856     9544.971586812966       13347.992730701757     
1857     9535.626506556146       13331.676544565216     
1858     9526.370658459324       13315.372367351889     
1859     9517.166515824822       13299.048595844348     
1860     9507.849563675532       13282.683636946145     
1861     9498.154782721907       13266.258423901816     
1862     9488.482122991672       13249.749865379896     
1863     9479.492685072704       13233.128965208027     
1864     9469.840398152424       13216.365672381859     
1865     9459.706503330332       13199.439994727618     
1866     9449.438587156668       13182.355654212462     
1867     9439.273593138767       13165.149511375172     
1868     9429.124874139157       13147.889433129729     
1869     9418.893465794834       13130.657465605404     
1870     9408.642757892214       13113.523086777526     
1871     9398.521474166826       13096.517606986332     
1872     9388.593805677636       13079.620239811406     
1873     9378.878988309923       13062.759599277606     
1874     9369.384938622512       13045.827096733034     
1875     9360.013879985057       13028.69554309293      
1876     9350.804900880412       13011.237301963007     
1877     9341.84110493957        12993.339012626408     
1878     9333.303208033256       12974.912029015573     
1879     9325.19664429681        12955.898624817333     
1880     9317.416360838457       12936.27408575304      
1881     9309.850019282232       12916.04478379884      
1882     9302.35845392861        12895.242742038678     
1883     9294.838453426491       12873.918040538927     
1884     9287.29825131155        12852.131105032857     
1885     9279.835734337084       12829.946783973217     
1886     9272.550600433002       12807.431037911047     
1887     9265.52071488816        12784.649689582791     
1888     9258.801982941406       12761.667922826871     
1889     9252.427673555436       12738.549492300166     
1890     9246.400781198494       12715.355553326031     
1891     9240.836395738776       12692.14385992778      
1892     9235.898268571458       12668.969222591137     
1893     9231.32807526554        12645.885540937294     
1894     9226.961950512637       12622.948871903056     
1895     9222.860511953893       12600.220389006416     
1896     9218.914448653171       12577.768016039267     
1897     9215.005682991045       12555.665929050614     
1898     9211.614583392578       12533.991751647007     
1899     9209.016269329226       12512.82183693796      
1900     9206.475104716332       12492.225367971765     
1901     9203.836540517123       12472.258098378634     
1902     9201.197338802847       12452.956470163102     
1903     9198.683283151924       12434.332676717308     
1904     9196.294071477289       12416.371051985938     
1905     9193.812786751194       12399.026004753689     
1906     9190.985948484313       12382.22161982294      
1907     9187.73162086142        12365.853058202634     
1908     9184.481811809364       12349.790039076832     
1909     9181.162162910277       12333.882969431068     
1910     9177.648920643927       12317.972609894545     
1911     9173.993243075682       12301.904294561573     
1912     9170.035291961569       12285.547243625495     
1913     9165.742052150168       12268.817886603336     
1914     9161.117049215705       12251.703056838653     
1915     9156.111834700125       12234.275186828881     
1916     9150.651584022675       12216.689865713548     
1917     9144.855633458566       12199.159986216056     
1918     9138.96831740494        12181.911036996322     
1919     9132.842997665604       12165.133093650036     
1920     9126.260598201265       12148.947614676506     
1921     9119.260929809889       12133.398518966262     
1922     9111.984386985225       12118.464437029597     
1923     9104.53801107228        12104.081563937967     
1924     9096.986577468306       12090.166676836488     
1925     9089.319198014808       12076.634192428211     
1926     9081.392170136933       12063.405615812373     
1927     9073.017602696298       12050.412584594405     
1928     9064.173309281712       12037.59597889069      
1929     9055.158764210179       12024.903875683687     
1930     9046.264034358299       12012.290969391566     
1931     9037.401090670948       11999.721624474634     
1932     9028.1976570581         11987.177815715175     
1933     9018.71020878296        11974.671480074285     
1934     9009.06018808157        11962.25803891451      
1935     8999.29803712111        11950.044767373707     
1936     8989.422796656543       11938.186553312245     
1937     8979.422053927416       11926.865154029174     
1938     8969.341430331611       11916.256239126567     
1939     8959.213727861286       11906.496178849797     
1940     8948.941886615805       11897.661249610383     
1941     8938.455583328494       11889.764895919918     
1942     8927.723145687649       11882.769797786084     
1943     8916.675901334978       11876.606787448274     
1944     8905.271044747198       11871.193203856457     
1945     8893.853696342652       11866.44642654768      
1946     8882.590080409893       11862.291401643011     
1947     8870.940974409716       11858.662863626869     
1948     8858.800346575543       11855.503748786105     
1949     8846.18564453153        11852.761420253748     
1950     8833.200112635968       11850.383126979244     
1951     8820.240167672857       11848.311790252226     
1952     8807.633670979365       11846.482845827939     
1953     8795.194660851117       11844.822522083326     
1954     8782.69865782183        11843.247643766419     
1955     8769.999994634254       11841.666841128841     
1956     8757.15952628733        11839.982922247744     
1957     8744.319787823439       11838.096121556766     
1958     8731.395280203069       11835.907946619427     
1959     8718.2254465063         11833.325378252866     
1960     8704.894255410778       11830.26520693725      
1961     8691.620879607115       11826.658288328395     
1962     8678.480520308629       11822.453460533052     
1963     8665.844531624458       11817.620783731818     
1964     8653.859422957623       11812.153642878673     
1965     8642.324578971857       11806.069106230205     
1966     8630.98110988412        11799.405786849184     
1967     8619.721678065545       11792.218395493584     
1968     8608.594453138414       11784.568366644404     
1969     8597.709216086001       11776.510605159096     
1970     8587.302679311228       11768.077708873188     
1971     8578.007782516896       11759.264937137383     
1972     8570.180265054987       11750.021337968778     
1973     8562.62051426463        11740.253954576612     
1974     8555.275258294296       11729.851305345084     
1975     8548.159990252194       11718.726938677515     
1976     8541.209238002853       11706.872066475684     
1977     8534.359986708525       11694.391778969353     
1978     8527.656059537107       11681.495418173636     
1979     8521.343294660546       11668.432390445134     
1980     8515.689534305766       11655.4018329256       
1981     8510.633651290547       11642.484347432242     
1982     8506.200405105154       11629.62616882835      
1983     8502.55655434575        11616.671533610997     
1984     8499.499737070446       11603.419458138691     
1985     8496.870803126776       11589.682646680723     
1986     8494.731958659344       11575.335391138095     
1987     8492.978760533471       11560.343668298628     
1988     8491.352294321481       11544.773614005373     
1989     8489.70085352173        11528.777789190639     
1990     8488.000376430333       11512.563770398356     
1991     8486.287669264302       11496.354514192626     
1992     8484.491233617915       11480.351518152547     
1993     8482.513089037651       11464.709139575674     
1994     8480.406147363201       11449.523340820773     
1995     8478.306005145763       11434.833233104298     
1996     8476.25817601065        11420.630896593526     
1997     8474.204847344447       11406.87450445997      
1998     8472.145161169276       11393.501046467274     
1999     8470.04787546883        11380.43674614655      
2000     8467.633644531266       11367.604704916637     
3000     5632.550013231807       4442.031824201382      
4000     4912.865343340583       2213.2410481363177     
5000     4802.791729324109       1416.8954407224294     
6000     4726.877631345983       874.4153373200834      
7000     4635.310502866727       686.2678030272554      
8000     4549.387891122572       487.75377777079825     
9000     4584.582772275837       363.00533207321087     
10000    4534.168266081009       280.0147333066956      
11000    4519.1388812863015      251.9808056630939      
12000    4538.612635990639       206.614434155032       
13000    4512.339626400184       178.43564011072752     
14000    4510.500944422535       186.66685487639793     
15000    4510.26006451032        167.4967073469818      
16000    4516.254313091027       157.67169675773368     
17000    4513.357798157306       133.05655415781303     
18000    4507.922311889451       136.94966770910798     
19000    4509.849494816095       104.60947684614321     
20000    4506.3552005506945      111.12828140712854     
21000    4507.728340455156       76.36042191809933      
22000    4505.406926506502       74.04635965601939      
23000    4505.057523134539       73.86170296513406      
24000    4504.9984764645915      74.09860093651048      
25000    4504.992576813328       74.4412921571972       
26000    4504.99119632306        74.83838982770442      
27000    4504.990906517402       75.28779467298592      
28000    4504.9908495773225      75.797299779805        
29000    4504.990827815492       76.38832163591546      
30000    4504.990804278172       77.106562873784        
31000    4504.990785999764       78.0427488303219       
32000    4504.9907758605505      79.42447065471093      
33000    4504.990664213707       82.12263950116892      
34000    4524.214989996402       77.67320592118813      
35000    4506.44939858434        62.331034300887104     
36000    4504.343833968975       64.55215005510698      
37000    4513.733469856498       44.53761260538631      
38000    4504.182102223796       38.28813832136144      
39000    4503.89898516495        36.02566889527463      
40000    4507.437091935329       38.49835173605475      
41000    4509.877032257059       8.431611054845318      
42000    4502.456562180166       1.629002768563474      
43000    4501.374603096231       0.42266422157416994    
44000    4501.235034790127       0.12365199047373297    
45000    4501.205279359379       0.04976057267166517    
46000    4501.199282226976       0.02893059867568864    
47000    4501.198310216582       0.020623389059643605   
48000    4501.198028696615       0.017103880208977497   
49000    4501.197982267507       0.014847865284462778   
50000    4501.197968301127       0.013138195435956845   
51000    4501.197965274262       0.011697111525530617   
52000    4501.1979641845755      0.010432719477128954   
53000    4501.197963815093       0.009303616875172178   
54000    4501.197963641165       0.008293279447621359   
55000    4501.197963516334       0.007388774711164631   
56000    4501.197963414143       0.006578009607740411   
57000    4501.197963324623       0.005852798897621404   
58000    4501.197963245122       0.005204301218610505   
59000    4501.197963173825       0.004625166717708908   
60000    4501.197963109909       0.0041083779582517695  
61000    4501.197963052625       0.003647568978725892   
62000    4501.197963001337       0.0032370170351065345  
63000    4501.197962955466       0.0028714896808408504  
64000    4501.197962914483       0.0025462725437591614  
65000    4501.197962877901       0.0022571037918351997  
66000    4501.197962845279       0.002000134263038096   
67000    4501.1979628162135      0.0017719010656275845  
68000    4501.197962790337       0.001569291471208159   
69000    4501.197962767317       0.0013895111329870174  
70000    4501.197962746854       0.0012300553061490912  
71000    4501.197962728673       0.001088681398402644   
72000    4501.19796271253        0.0009633839176831726  
73000    4501.1979626982065      0.000852371279642375   
74000    4501.197962685502       0.0007540445298766246  
75000    4501.19796267424        0.0006669779523256613  
76000    4501.197962664262       0.0005899013590212219  
77000    4501.197962655425       0.000521683996311047   
78000    4501.1979626475995      0.0004613199631467328  
79000    4501.197962640674       0.0004079150159565474  
80000    4501.197962634547       0.00036067466112501076 
81000    4501.197962629128       0.0003188934276253899  
82000    4501.197962624336       0.000281945217651606   
83000    4501.1979626201         0.00024927464360806757 
84000    4501.197962616356       0.0002203892600809189  
85000    4501.197962613048       0.0001948526081272185  
86000    4501.197962610126       0.00017227799470219776 
87000    4501.1979626075445      0.00015232293564283896 
88000    4501.197962605265       0.00013468419655175947 
89000    4501.197962603252       0.00011909337154514986 
90000    4501.197962601475       0.0001053129449528845  
91000    4501.1979625999065      9.3132786039663e-5     
92000    4501.197962598522       8.236703149212681e-5   
93000    4501.1979625973         7.28513146399627e-5    
94000    4501.197962596221       6.444030443994256e-5   
95000    4501.197962595269       5.700552084082111e-5   
96000    4501.19796259443        5.043339653736218e-5   
97000    4501.197962593689       4.4623558177050624e-5  
98000    4501.197962593035       3.948730285495988e-5   
99000    4501.197962592459       3.494624828185718e-5   
100000   4501.19796259195        3.0931137273358966e-5  
101000   4501.1979625915         2.7380779301028292e-5  
102000   4501.197962591104       2.4241113681635385e-5  
103000   4501.197962590754       2.1464380674960423e-5  
104000   4501.197962590447       1.90083882536609e-5    
105000   4501.197962590176       1.6835863667103696e-5  
106000   4501.197962589935       1.4913880109812961e-5  
107000   4501.197962589723       1.3213349905963374e-5  
108000   4501.1979625895365      1.170857656639956e-5   
109000   4501.197962589372       1.0376858951789961e-5  
110000   4501.197962589226       9.198141521362994e-6   
111000   4501.197962589097       8.154705348789848e-6   
112000   4501.197962588984       7.230895179549765e-6   
113000   4501.197962588884       6.412878351794949e-6   
114000   4501.197962588796       5.688431877354176e-6   
115000   4501.197962588717       5.046754407106608e-6   
116000   4501.19796258865        4.478300182048182e-6   
117000   4501.197962588589       3.974632406893426e-6   
118000   4501.197962588534       3.5282937784283567e-6  
119000   4501.197962588488       3.1326921635032927e-6  
120000   4501.197962588446       2.7819996590516956e-6  
121000   4501.19796258841        2.4710634629627116e-6  
122000   4501.197962588377       2.1953271778863825e-6  
123000   4501.197962588347       1.95076132441823e-6    
124000   4501.197962588322       1.7338019844876189e-6  
125000   4501.1979625883         1.541296621668996e-6   
126000   4501.19796258828        1.3704562394626183e-6  
127000   4501.197962588261       1.2188131312719606e-6  
128000   4501.197962588247       1.0841835694865685e-6  
129000   4501.197962588232       9.646348521276204e-7   
130000   4501.19796258822        8.584561980923349e-7   
131000   4501.19796258821        7.641330383207947e-7   
132000   4501.1979625882         6.803243066547932e-7   
133000   4501.197962588191       6.058423764250187e-7   
134000   4501.197962588185       5.396353350831659e-7   
135000   4501.197962588178       4.807713224784864e-7   
136000   4501.197962588172       4.2842469013848373e-7  
137000   4501.197962588168       3.8186376971899933e-7  
138000   4501.197962588163       3.404400623962169e-7   
139000   4501.1979625881595      3.035786820316121e-7   
140000   4501.197962588155       2.7076990684379957e-7  
141000   4501.197962588151       2.415617093254042e-7   
142000   4501.197962588149       2.155531508368712e-7   
143000   4501.197962588146       1.923885399040677e-7   
144000   4501.197962588144       1.71752264626533e-7    
145000   4501.197962588143       1.5336422194995473e-7  
146000   4501.19796258814        1.369757731261643e-7   
147000   4501.197962588139       1.2236616513006709e-7  
148000   4501.197962588138       1.0933936311227549e-7  
149000   4501.197962588136       9.772124709864488e-8   
150000   4501.197962588136       8.735712993873075e-8   
151000   4501.197962588135       7.810955962459933e-8   
152000   4501.197962588133       6.985637320588248e-8   
153000   4501.197962588132       6.248897292523917e-8   
154000   4501.197962588132       5.59107991389412e-8    
155000   4501.197962588132       5.00359772681425e-8    
156000   4501.197962588131       4.47881188218886e-8    
157000   4501.19796258813        4.009925850865806e-8   
158000   4501.19796258813        3.590891203686127e-8   
159000   4501.1979625881295      3.216324080726776e-8   
160000   4501.1979625881295      2.8814311006335607e-8  
161000   4501.1979625881295      2.5819436359261058e-8  
162000   4501.197962588129       2.3140595116577107e-8  
163000   4501.1979625881295      2.0743912709514345e-8  
164000   4501.197962588129       1.8599202657887623e-8  
165000   4501.197962588127       1.667955874438681e-8   
166000   4501.197962588129       1.4960993283706273e-8  
167000   4501.197962588128       1.3422115502374222e-8  
168000   4501.197962588128       1.204384622096468e-8   
169000   4501.197962588128       1.0809164042599455e-8  
170000   4501.197962588128       9.702880067253709e-9   
171000   4501.197962588128       8.711437422275001e-9   
172000   4501.197962588128       7.822733200000592e-9   
173000   4501.197962588128       7.025960087617745e-9   
174000   4501.197962588128       6.311465455256296e-9   
175000   4501.197962588128       5.67062603034398e-9    
176000   4501.197962588127       5.095736451005479e-9   
177000   4501.197962588127       4.579909943011643e-9   
178000   4501.197962588128       4.116990012583487e-9   
179000   4501.197962588128       3.70147180311538e-9    
180000   4501.197962588128       3.3284320030642307e-9  
181000   4501.197962588127       2.9934664498548924e-9  
182000   4501.197962588127       2.692634530286032e-9   
183000   4501.197962588128       2.4224096065671345e-9  
184000   4501.197962588127       2.179634869391869e-9   
185000   4501.197962588127       1.961483942657597e-9   
186000   4501.197962588127       1.7654257448478467e-9  
187000   4501.197962588127       1.5891931627153982e-9  
188000   4501.197962588127       1.430755111446329e-9   
189000   4501.197962588128       1.2882915685873216e-9  
190000   4501.197962588128       1.1601713088187606e-9  
191000   4501.197962588127       1.044932038766724e-9   
192000   4501.197962588127       9.412626046518008e-10  
193000   4501.197962588128       8.479871701271222e-10  
194000   4501.197962588128       7.640510207294916e-10  
195000   4501.197962588126       6.88507914267858e-10   
196000   4501.197962588127       6.205087618542803e-10  
197000   4501.197962588128       5.592915005700332e-10  
198000   4501.197962588128       5.041720495939352e-10  
199000   4501.197962588127       4.5453621653111463e-10 
200000   4501.197962588127       4.0983245864075486e-10 
201000   4501.197962588127       3.695653953989807e-10  
202000   4501.197962588127       3.33290025130477e-10   
203000   4501.197962588127       3.006065123772927e-10  
204000   4501.197962588127       2.7115554919849047e-10 
205000   4501.197962588127       2.4461420426199966e-10 
206000   4501.197962588128       2.2069217430749229e-10 
207000   4501.197962588127       1.991284532751423e-10  
208000   4501.197962588127       1.7968833784843718e-10 
209000   4501.197962588127       1.62160736737834e-10   
210000   4501.197962588126       1.463557761671643e-10  
211000   4501.197962588127       1.3210262694913952e-10 
212000   4501.197962588128       1.192475836857062e-10  
213000   4501.197962588127       1.0765231893363012e-10 
214000   4501.197962588126       9.719233342048139e-11  
215000   4501.197962588128       8.775555178216263e-11  
216000   4501.197962588127       7.924107250803948e-11  
217000   4501.197962588127       7.155803823138196e-11  
218000   4501.197962588127       6.462462598832875e-11  
219000   4501.197962588127       5.836713825053302e-11  
220000   4501.197962588128       5.271919476028912e-11  
221000   4501.197962588127       4.762098460659816e-11  
222000   4501.197962588128       4.301862193130445e-11  
223000   4501.197962588127       3.88635446736446e-11   
224000   4501.197962588127       3.5111984760505044e-11 
225000   4501.197962588127       3.1724495069859867e-11 
226000   4501.197962588127       2.866551800611884e-11  
227000   4501.197962588128       2.590298961428728e-11  
228000   4501.197962588128       2.3408003623705524e-11 
229000   4501.197962588127       2.1154492519074638e-11 
230000   4501.197962588127       1.911894972961284e-11  
231000   4501.197962588127       1.728016736496084e-11  
232000   4501.197962588127       1.561902041299143e-11  
233000   4501.197962588127       1.411825424288192e-11  
234000   4501.197962588127       1.2762301548581074e-11 
235000   4501.197962588128       1.1537115771085624e-11 
236000   4501.197962588126       1.0430019660315658e-11 
237000   4501.197962588128       9.429577249412605e-12  
238000   4501.197962588127       8.525462896072183e-12  
239000   4501.197962588127       7.708356610829686e-12  
240000   4501.197962588127       6.969847636004828e-12  
241000   4501.197962588127       6.302341941831225e-12  
242000   4501.197962588127       5.698982565428204e-12  
243000   4501.197962588126       5.153578869444384e-12  
244000   4501.197962588127       4.66054101679062e-12   
245000   4501.197962588127       4.214820787270608e-12  
246000   4501.197962588126       3.811858710450506e-12  
247000   4501.197962588127       3.4475375500135712e-12 
248000   4501.197962588127       3.118138167077577e-12  
249000   4501.197962588127       2.8203016214078674e-12 
250000   4501.197962588128       2.550990667780325e-12  
251000   4501.197962588127       2.3074656149820043e-12 
252000   4501.197962588127       2.0872488838188708e-12 
253000   4501.197962588127       1.888102125770117e-12  
254000   4501.197962588127       1.708002672352089e-12  
255000   4501.197962588127       1.545123341743025e-12  
256000   4501.197962588127       1.397813013428604e-12  
257000   4501.197962588127       1.264578350127589e-12  
258000   4501.197962588127       1.1440711336129717e-12 
259000   4501.197962588127       1.035071708520045e-12  
260000   4501.197962588128       9.364790032821383e-13  
261000   4501.197962588127       8.472963525868251e-13  
262000   4501.197962588127       7.666235607991075e-13  
263000   4501.197962588127       6.936463206670655e-13  
264000   4501.197962588127       6.276286065188625e-13  
265000   4501.197962588127       5.6790564203028e-13    
266000   4501.197962588128       5.138758095182421e-13  
267000   4501.197962588127       4.649947648683404e-13  
268000   4501.197962588127       4.207711461266828e-13  
269000   4501.197962588127       3.807601673138153e-13  
270000   4501.197962588128       3.445597143087984e-13  
271000   4501.197962588127       3.11806179932923e-13   
272000   4501.197962588127       2.8217055174872324e-13 
273000   4501.197962588127       2.55355531583691e-13   
274000   4501.197962588127       2.3109240710364706e-13 
275000   4501.197962588127       2.0913766949537175e-13 
276000   4501.197962588127       1.8927133037892537e-13 
277000   4501.197962588127       1.7129450842815593e-13 
278000   4501.197962588128       1.5502722461805454e-13 
279000   4501.197962588127       1.4030665579742923e-13 
280000   4501.197962588127       1.269854070888379e-13  
281000   4501.197962588127       1.149303651895912e-13  
282000   4501.197962588127       1.0402092248014888e-13 
283000   4501.197962588127       9.414807011707799e-14  
284000   4501.197962588127       8.521336823741321e-14  
285000   4501.197962588127       7.712735287579273e-14  
286000   4501.197962588127       6.980927046925734e-14  
287000   4501.197962588126       6.318625703172174e-14  
288000   4501.197962588127       5.71921190592055e-14   
289000   4501.197962588127       5.176714719096932e-14  
290000   4501.197962588127       4.6857185025961006e-14 
291000   4501.197962588127       4.2413283761414366e-14 
292000   4501.197962588127       3.839119334322014e-14  
293000   4501.197962588127       3.475082555171397e-14  
294000   4501.197962588127       3.145581346113663e-14  
295000   4501.197962588126       2.8473466632806805e-14 
296000   4501.197962588127       2.5774056602495784e-14 
297000   4501.197962588127       2.3330717664119646e-14 
298000   4501.197962588127       2.1119159548395795e-14 
299000   4501.197962588127       1.9117378213216708e-14 
300000   4501.197962588127       1.7305439441386863e-14 
301000   4501.197962588127       1.5665303078841067e-14 
302000   4501.197962588128       1.418071906069585e-14  
303000   4501.197962588127       1.2836885765529847e-14 
304000   4501.197962588127       1.1620471052534718e-14 
305000   4501.197962588127       1.0519372868682039e-14 
306000   4501.197962588128       9.522655449464597e-15  
307000   4501.197962588128       8.620435230134994e-15  
308000   4501.197962588127       7.80368827552192e-15   
309000   4501.197962588127       7.0643413660011486e-15 
310000   4501.197962588126       6.395107300057258e-15  
311000   4501.197962588128       5.789288109120342e-15  
312000   4501.197962588127       5.240875635805849e-15  
313000   4501.197962588128       4.74443801546386e-15   
314000   4501.197962588127       4.2950234626196685e-15 
315000   4501.197962588127       3.888194800903718e-15  
316000   4501.197962588127       3.5199064798366615e-15 
317000   4501.197962588127       3.186508172568326e-15  
318000   4501.197962588127       2.8847061762527172e-15 
319000   4501.197962588127       2.611485577948394e-15  
320000   4501.197962588127       2.3641486855749007e-15 
321000   4501.197962588127       2.140249300894637e-15  
322000   4501.197962588127       1.9375383542532672e-15 
323000   4501.197962588127       1.7540392650214575e-15 
324000   4501.197962588127       1.587914565361691e-15  
325000   4501.197962588128       1.4375317780126927e-15 
326000   4501.197962588127       1.301386753892948e-15  
327000   4501.197962588127       1.1781374924986466e-15 
328000   4501.197962588127       1.0665588073824188e-15 
329000   4501.197962588128       9.655444503907606e-16  
330000   4501.197962588127       8.740934028928112e-16  
331000   4501.197962588127       7.913034672977583e-16  
332000   4501.197962588127       7.163577440232869e-16  
333000   4501.197962588127       6.485087888201746e-16  
334000   4501.197962588127       5.870861048909045e-16  
335000   4501.197962588127       5.314807877263281e-16  
336000   4501.197962588127       4.811403988168127e-16  
337000   4501.197962588127       4.3556480537548576e-16 
338000   4501.197962588127       3.9430676101851767e-16 
339000   4501.197962588127       3.5695876456128675e-16 
340000   4501.197962588127       3.231438234388143e-16  
341000   4501.197962588127       2.925318045284283e-16  
342000   4501.197962588127       2.648179631517137e-16  
343000   4501.197962588127       2.397285796377244e-16  
344000   4501.197962588127       2.17012356043091e-16   
345000   4501.197962588126       1.9644822939675214e-16 
346000   4501.197962588127       1.7783075230916233e-16 
347000   4501.197962588127       1.6097645977377617e-16 
348000   4501.197962588126       1.4571777107809033e-16 
349000   4501.197962588127       1.3190382251472506e-16 
350000   4501.197962588127       1.193990257523691e-16  
351000   4501.197962588128       1.0807991131904993e-16 
352000   4501.197962588127       9.783194373341098e-17  
353000   4501.197962588128       8.855529849132672e-17  
354000   4501.197962588127       8.015736993844559e-17  
355000   4501.197962588127       7.255519007179102e-17  
356000   4501.197962588127       6.567333152707816e-17  
357000   4501.197962588127       5.944420798247935e-17  
358000   4501.197962588127       5.380411603816459e-17  
359000   4501.197962588127       4.869909645043559e-17  
360000   4501.197962588127       4.407818202667688e-17  
361000   4501.197962588127       3.989496626457588e-17  
362000   4501.197962588128       3.6108240064801064e-17 
363000   4501.197962588127       3.2680398843255633e-17 
364000   4501.197962588127       2.957808643309518e-17  
365000   4501.197962588127       2.676961666854047e-17  
366000   4501.197962588127       2.422769112271907e-17  
367000   4501.197962588127       2.1926322182996056e-17 
368000   4501.197962588127       1.9843465070960526e-17 
369000   4501.197962588128       1.7958230978066603e-17 
370000   4501.197962588128       1.625141118123205e-17  
371000   4501.197962588127       1.4707220029343537e-17 
372000   4501.197962588127       1.3308915568537575e-17 
373000   4501.197962588127       1.2043834853517806e-17 
374000   4501.197962588127       1.0898603840389606e-17 
375000   4501.197962588127       9.862100348342267e-18  
376000   4501.197962588127       8.923980350014626e-18  
377000   4501.197962588127       8.074944120921277e-18  
378000   4501.197962588127       7.306301629053929e-18  
379000   4501.197962588127       6.6109499949488946e-18 
380000   4501.197962588127       5.981611557805449e-18  
381000   4501.197962588127       5.4119852904015244e-18 
382000   4501.197962588128       4.8964119819967365e-18 
383000   4501.197962588128       4.430030787634429e-18  
384000   4501.197962588128       4.008071748774321e-18  
385000   4501.197962588128       3.62633135435437e-18   
386000   4501.197962588128       3.2805952421982416e-18 
387000   4501.197962588127       2.9679939412058857e-18 
388000   4501.197962588127       2.6848988606793614e-18 
389000   4501.197962588127       2.4289176252909255e-18 
390000   4501.197962588127       2.1974049832611456e-18 
391000   4501.197962588127       1.9877307886547104e-18 
392000   4501.197962588127       1.7982385856019025e-18 
393000   4501.197962588127       1.626716042940105e-18  
394000   4501.197962588127       1.4715474964590343e-18 
395000   4501.197962588127       1.3312514760237147e-18 
396000   4501.197962588127       1.2040541295581934e-18 
397000   4501.197962588127       1.0889660158808117e-18 
398000   4501.197962588127       9.849561767443914e-19  
399000   4501.197962588127       8.909632881885853e-19  
400000   4501.197962588127       8.060165469412925e-19  
401000   4501.197962588127       7.29041805966201e-19   
402000   4501.197962588127       6.595042488184036e-19  
403000   4501.197962588127       5.964185726564402e-19  
404000   4501.197962588127       5.394009305367387e-19  
405000   4501.197962588127       4.877989046489555e-19  
406000   4501.197962588127       4.411934607795714e-19  
407000   4501.197962588127       3.9896028450208923e-19 
408000   4501.197962588127       3.608810552669145e-19  
409000   4501.197962588127       3.263502344760179e-19  
410000   4501.197962588127       2.9524615016823456e-19 
411000   4501.197962588127       2.6722530930162574e-19 
412000   4501.197962588127       2.418020455180115e-19  
413000   4501.197962588127       2.187613205306848e-19  
414000   4501.197962588127       1.978837864226747e-19  
415000   4501.197962588127       1.7919800470162324e-19 
416000   4501.197962588127       1.6212043766156634e-19 
417000   4501.197962588127       1.4700463295577213e-19 
418000   4501.197962588127       1.3305866754300006e-19 
419000   4501.197962588127       1.2059394075165254e-19 
420000   4501.197962588127       1.0925046125707817e-19 
421000   4501.197962588128       9.892876385305866e-20  
422000   4501.197962588128       8.97289336038825e-20   
423000   4501.197962588128       8.136010750692485e-20  
424000   4501.197962588128       7.383198619758428e-20  
425000   4501.197962588128       6.703898786538444e-20  
426000   4501.197962588128       6.094315964611127e-20  
427000   4501.197962588128       5.540365097028079e-20  
428000   4501.197962588128       5.034235894189604e-20  
429000   4501.197962588128       4.589137765346508e-20  
430000   4501.197962588128       4.1874294005549044e-20 
431000   4501.197962588128       3.8239836716703633e-20 
432000   4501.197962588127       3.486487682369832e-20  
433000   4501.197962588128       3.188363529206074e-20  
434000   4501.197962588128       2.9165306684689174e-20 
435000   4501.197962588128       2.6679590411109388e-20 
436000   4501.197962588128       2.450736551249557e-20  
437000   4501.197962588127       2.249005342465974e-20  
438000   4501.197962588127       2.0682797577488945e-20 
439000   4501.197962588128       1.904115838953361e-20  
440000   4501.197962588128       1.7561729840634405e-20 
441000   4501.197962588128       1.6310580442777652e-20 
442000   4501.197962588127       1.518218680647654e-20  
443000   4501.197962588127       1.409895189492707e-20  
444000   4501.197962588127       1.3122100090412063e-20 
445000   4501.197962588127       1.2258514977858248e-20 
446000   4501.197962588127       1.1460584284854245e-20 
447000   4501.197962588127       1.074899778164853e-20  
448000   4501.197962588127       1.0080454754083318e-20 
449000   4501.197962588127       9.537973726012788e-21  
450000   4501.197962588127       9.101612732428379e-21  
451000   4501.197962588127       8.644415910651296e-21  
452000   4501.197962588127       8.210310534273077e-21  
453000   4501.197962588127       7.844163286000623e-21  
454000   4501.197962588127       7.529120221370804e-21  
455000   4501.197962588127       7.200655807234667e-21  
456000   4501.197962588127       6.908851546532828e-21  
457000   4501.197962588127       6.676560468626115e-21  
458000   4501.197962588127       6.427382288048416e-21  
459000   4501.197962588127       6.191702492081669e-21  
460000   4501.197962588127       6.001165666481801e-21  
461000   4501.197962588127       5.810578748478378e-21  
462000   4501.197962588127       5.641731151108969e-21  
463000   4501.197962588127       5.484856751890532e-21  
464000   4501.197962588127       5.349992734798544e-21  
465000   4501.197962588127       5.27122716988725e-21   
466000   4501.197962588128       5.19788806059685e-21   
467000   4501.197962588128       5.125635103059719e-21  
468000   4501.197962588127       5.0592597019192955e-21 
469000   4501.197962588127       4.994710890784934e-21  
470000   4501.197962588128       4.929698584821594e-21  
471000   4501.197962588128       4.867499528266576e-21  
472000   4501.197962588128       4.805197970567113e-21  
473000   4501.197962588128       4.7447223840567525e-21 
474000   4501.197962588127       4.684060225606892e-21  
475000   4501.197962588128       4.625800632891964e-21  
476000   4501.197962588127       4.567035151527131e-21  
477000   4501.197962588128       4.5079877823539316e-21 
478000   4501.197962588128       4.450088880079266e-21  
479000   4501.197962588128       4.395988566964374e-21  
480000   4501.197962588128       4.339677145415908e-21  
481000   4501.197962588128       4.285120316096189e-21  
482000   4501.197962588128       4.230208711650317e-21  
483000   4501.197962588127       4.176838260025922e-21  
484000   4501.197962588127       4.123246311129729e-21  
485000   4501.197962588127       4.07247148906785e-21   
486000   4501.197962588128       4.020994164469066e-21  
487000   4501.197962588127       3.969945889394131e-21  
488000   4501.197962588127       3.921095921774922e-21  
489000   4501.197962588128       3.871469380894927e-21  
490000   4501.197962588127       3.822509516552787e-21  
491000   4501.197962588128       3.775305065306413e-21  
492000   4501.197962588128       3.72761218090719e-21   
493000   4501.197962588128       3.680641284559277e-21  
494000   4501.197962588128       3.635981723738265e-21  
495000   4501.197962588128       3.58955613500622e-21   
496000   4501.197962588128       3.544510930036595e-21  
497000   4501.197962588128       3.500571286853508e-21  
498000   4501.197962588128       3.458189313645947e-21  
499000   4501.197962588128       3.413306599015421e-21  
500000   4501.197962588128       3.3698244016947434e-21 

